FLAME: A Fast Large-scale Almost Matching Exactly Approach to Causal Inference

A classical problem in causal inference is that of matching, where treatment units need to be matched to control units based on covariate information. In this work, we propose a method that computes high quality almost-exact matches for high-dimensional categorical datasets. This method, called FLAME (Fast Large-scale Almost Matching Exactly), learns a distance metric for matching using a hold-out training data set. In order to perform matching efficiently for large datasets, FLAME leverages techniques that are natural for query processing in the area of database management, and two implementations of FLAME are provided: the first uses SQL queries and the second uses bit-vector techniques. The algorithm starts by constructing matches of the highest quality (exact matches on all covariates), and successively eliminates variables in order to match exactly on as many variables as possible, while still maintaining interpretable high-quality matches and balance between treatment and control groups. We leverage these high quality matches to estimate conditional average treatment effects (CATEs). Our experiments show that FLAME scales to huge datasets with millions of observations where existing state-of-the-art methods fail, and that it achieves significantly better performance than other matching methods.

==> figures/ctmle.csv <==
"","x"
"1",8.35758702255106
"2",18.3542370301176
"3",16.1687899623117
"4",10.344313520927
"5",15.6015478207835
"6",6.990537780433
"7",14.2175349511541
"8",11.8980232286212
"9",6.81303560422698
"10",6.57159956899108
"11",7.38722256323038
"12",9.70984243432124
"13",15.6479130416315
"14",5.03444461714767
"15",11.9762026883375
"16",8.86145320025619
"17",16.5887639541789
"18",4.23539330871323
"19",7.50845446210671
"20",6.32140766176114
"21",21.1069015116856
"22",8.96767760069745
"23",5.08772365219393
"24",7.48809993626744
"25",7.22485451366169
"26",6.43991293117202
"27",4.62198194916066
"28",12.7145893377234
"29",17.583408026521
"30",15.6971214048641
"31",4.70256303255065
"32",7.44686400462798
"33",11.9582492059347
"34",8.0292003008452
"35",5.67734366222184
"36",9.07815450113722
"37",14.5159841857954
"38",13.1013009892399
"39",13.3062395489875
"40",4.42386143644897
"41",7.20866937175272
"42",21.8588846569455
"43",8.39405503823092
"44",16.5183091769311
"45",7.17275826352129
"46",5.27075945423033
"47",6.19824689606021
"48",17.7909560599898
"49",3.90305407626975
"50",13.3735408371236
"51",7.81951680599398
"52",6.29838833985449
"53",9.76388367130654
"54",7.78579968766739
"55",6.32697416879969
"56",18.0274138694067
"57",10.9974954214273
"58",16.1837914288283
"59",5.04190487994701
"60",16.7862310398112
"61",13.8777475861347
"62",4.17965103457488
"63",13.9254003627194
"64",8.41231934891999
"65",7.30212183571427
"66",7.71022290892501
"67",12.0590797268993
"68",4.22290800316125
"69",7.21159527567108
"70",24.2616297262678
"71",18.291723418748
"72",15.66745361504
"73",3.25746057264013
"74",7.36768514361736
"75",8.39916088173418
"76",8.88365989695304
"77",17.2746236927722
"78",3.65727431359361
"79",15.787649668104
"80",15.8330209682245
"81",8.54655206613074
"82",13.3820368973062
"83",6.90686800966268
"84",8.47789548289323
"85",19.0912434506842
"86",18.2580890247664
"87",17.5664489186572
"88",8.70398574898331
"89",10.1008094289382
"90",9.54092486992034
"91",2.75594306233095
"92",12.0716009621966
"93",11.3752996510429
"94",5.89497553874234
"95",8.67129076828024
"96",6.31431056257625
"97",10.0252096127245
"98",9.00357533524583
"99",14.2101753251733
"100",10.9710111066633
"101",6.4363635715319
"102",11.6241956997371
"103",6.98495121701388
"104",9.60717587007267
"105",11.3208735270691
"106",14.9828404755035
"107",7.8900353756222
"108",13.549640805173
"109",8.3150615369293
"110",8.81167890755179
"111",17.3478754830847
"112",13.2164071100826
"113",4.98134933852909
"114",5.88018825745098
"115",9.12257047722588
"116",10.5229789083547
"117",13.6087394644317
"118",8.73107630129418
"119",3.574504544471
"120",18.3327948126841
"121",9.93625716451912
"122",3.56380065122455
"123",10.7638410716557
"124",6.93287421033832
"125",10.300381893153
"126",10.0410913664521
"127",7.20294554546996
"128",14.6128251195407
"129",10.2701103808614
"130",8.35597256037378
"131",9.4300354054662
"132",11.4989904496618
"133",7.86330508003268
"134",9.95364633491773
"135",7.65304048793133
"136",20.0763740706127
"137",7.85473046515478
"138",13.5424561810608
"139",14.7673631776183
"140",7.82784411825457
"141",5.83633649047501
"142",6.85710469733432
"143",3.39096314404856
"144",10.8049968432681
"145",18.6240432285036
"146",8.92128444398292
"147",13.1365253479383
"148",9.51430497100591
"149",4.62640150706179
"150",9.01729501708066
"151",9.10684574210924
"152",21.7723539870063
"153",5.922241819835
"154",7.62645963477279
"155",6.99777087245599
"156",10.0211862537452
"157",8.77851991491293
"158",9.74781020193215
"159",13.3366884981637
"160",6.47180805002187
"161",8.99938278882119
"162",11.6590204828178
"163",15.8997113169062
"164",6.35851986008733
"165",3.07928572846742
"166",9.69483659885291
"167",16.0508136501243
"168",14.2065604070578
"169",11.8352087479325
"170",8.75871410759981
"171",11.74417925455
"172",16.1158867973917
"173",10.1753247796789
"174",4.60822441265022
"175",13.1239318984521
"176",17.5189655866647
"177",5.07293605830255
"178",5.62967337583852
"179",7.1900284374009
"180",7.08545622864589
"181",13.2843508882727
"182",8.97836547275405
"183",12.0242982448
"184",14.6487795200916
"185",8.94807426725681
"186",8.82108747571674
"187",13.5169505211904
"188",15.9549435825368
"189",8.04309815548988
"190",7.88021113931202
"191",20.0110977175737
"192",6.4096953051824
"193",6.03268287850851
"194",4.02139227889184
"195",7.48976037810848
"196",11.7166763558659
"197",17.9196438031575
"198",15.3113961357211
"199",11.6427436650322
"200",15.3382068174275
"201",4.75825173207767
"202",5.02895417402848
"203",14.8959854645034
"204",8.40310145586556
"205",8.24067887778158
"206",12.7799622829293
"207",17.2550898957135
"208",8.65783972138843
"209",11.2358677860051
"210",8.71704512591252
"211",18.1614528687851
"212",15.3360639794913
"213",14.1401061307606
"214",8.97242743469928
"215",8.74361782406262
"216",4.09537964302091
"217",11.9348414326379
"218",7.88548721728556
"219",4.64796665066447
"220",8.80258885962421
"221",3.34569980281141
"222",21.7139956777729
"223",3.86784983920827
"224",8.07029357933781
"225",11.5632015015324
"226",11.6728817095375
"227",10.8228083070369
"228",9.00123222300388
"229",6.26081365945533
"230",6.18304972129894
"231",11.7111781897878
"232",7.64495272787495
"233",9.64889064751654
"234",8.13107972866996
"235",10.0846490042673
"236",7.77307436852833
"237",7.4075596262525
"238",15.9729346484893
"239",10.0541272087305
"240",11.8555573108416
"241",6.50393535201017
"242",6.46593258761131
"243",11.9058184559558
"244",16.1149625197542
"245",16.0829176183493
"246",17.8523143534872
"247",6.98021384628947
"248",9.65779530179552
"249",7.31571644032116
"250",14.6588011585133
"251",10.0361670216606
"252",10.2826354543743
"253",7.76137235924811
"254",7.61822109854408
"255",15.9341436167603
"256",10.1755814167211
"257",17.2949007304625
"258",11.7802417368281
"259",13.4598168190686
"260",7.66654748490991
"261",21.2762437603799
"262",16.2345271177554
"263",13.537803987758
"264",3.84386575954741
"265",20.6150189055481
"266",8.74529668350084
"267",12.7418439254123
"268",10.0718879714852
"269",7.76805608686799
"270",10.5374758581448
"271",7.25797516096665
"272",10.3209993073713
"273",7.52105215429037
"274",4.35577360114635
"275",2.60724496016923
"276",9.98120999482492
"277",5.76838226684876
"278",15.2785941703565
"279",5.00164929235901
"280",7.43244843215753
"281",11.7111424995152
"282",10.8954583198551
"283",12.3633582553688
"284",3.85699044864456
"285",6.59665814356811
"286",14.37942180108
"287",9.46807968227759
"288",14.0607299900729
"289",7.81727249142463
"290",2.38118440071558
"291",9.36694325630216
"292",13.7328347665289
"293",16.282796501746
"294",15.9564506377731
"295",3.63183520996685
"296",8.85304376039966
"297",9.42410046609131
"298",6.94205567989727
"299",10.4270723062464
"300",18.4974993071308
"301",11.8628320919125
"302",8.9900433233581
"303",13.3206071590168
"304",6.62257745388372
"305",6.62152944722176
"306",10.0597562173041
"307",14.0302620382126
"308",5.4536735384531
"309",18.7212015006217
"310",8.78129277032751
"311",7.89596009884836
"312",17.444900353922
"313",8.82924362779087
"314",6.86716125581657
"315",7.65243075993319
"316",10.1306579728847
"317",13.7773518810935
"318",13.8662406115188
"319",12.9451329537185
"320",3.68200482153398
"321",8.70496451104574
"322",6.91553171726373
"323",8.80974167965037
"324",10.3426089115564
"325",11.6751517483963
"326",7.46825026844356
"327",7.25709527004974
"328",10.3974726713295
"329",10.426125083687
"330",17.3327124723231
"331",23.4811341223941
"332",4.7346486771301
"333",7.46964201103641
"334",6.01042854477905
"335",10.6138842460514
"336",12.1909463047328
"337",7.43271030927636
"338",3.88040943650876
"339",3.0366037507214
"340",14.2649858029678
"341",11.158756659903
"342",8.26528254728934
"343",7.45436276748286
"344",9.71405256620795
"345",11.603830741804
"346",12.375729965162
"347",20.6165616943193
"348",9.21818503395548
"349",7.6367597579958
"350",5.73567565098223
"351",7.44356926767612
"352",4.93119975862621
"353",17.8361869902615
"354",4.87618305185771
"355",6.47397120507689
"356",6.96624187627232
"357",16.4849198199603
"358",7.06246309280351
"359",8.50819347006856
"360",21.8918040771517
"361",11.0634496296469
"362",8.40635255000581
"363",4.39423035686659
"364",3.57654344078133
"365",17.7485493696937
"366",19.1039649852155
"367",6.39912677537598
"368",14.0108550403705
"369",11.6070471252059
"370",9.38500598304361
"371",10.728149196938
"372",6.60652796117171
"373",2.99216725643355
"374",9.08676100516141
"375",6.52276470586747
"376",7.58407713467132
"377",6.44328877476456
"378",13.0408210622081
"379",5.95586793832168
"380",4.70164911068339
"381",5.32431061371706
"382",12.609495020239
"383",11.424575587068
"384",9.78416326902706
"385",14.3148650503763
"386",13.4960672650464
"387",5.01182042451897
"388",13.0059098599861
"389",11.041206777143
"390",2.8106591081043
"391",12.1769113866972
"392",12.0813902969656
"393",4.21001629284434
"394",8.34861351895607
"395",13.555409158559
"396",11.0004353426464
"397",9.03703346385407
"398",4.42599625102856
"399",10.4318559925698
"400",7.06941565556323
"401",3.63183520996685
"402",4.21165460655965
"403",8.12729971322138
"404",13.4108802977365
"405",7.64217895599826
"406",13.8036152092256
"407",11.9095898704389
"408",14.3781157526209
"409",9.30044108145115
"410",3.42896401326793
"411",5.50906980561026
"412",23.609406167942
"413",5.62697342358939
"414",15.6065075025248
"415",6.40540619942891
"416",6.29618596331576
"417",6.498219549772
"418",8.70123392914213
"419",8.93029487569516
"420",16.3431876219437
"421",2.98642075839422
"422",15.6578204191328
"423",12.7529922515361
"424",8.88660412788486
"425",6.99497566218785
"426",9.23860162196081
"427",6.64614818426544
"428",9.55297300324645
"429",4.95314618741298
"430",7.75423055959261
"431",7.63271753668726
"432",10.7358142602201
"433",7.72668907294473
"434",9.90494012004056
"435",6.35133568582636
"436",6.10356869284213
"437",13.0113299092266
"438",9.06854707657219
"439",8.66561434100419
"440",18.2246543896774
"441",10.3742132659527
"442",10.0321117338421
"443",6.31027820086479
"444",12.3021146800625
"445",10.888888471768
"446",13.2942743731049
"447",10.1423659836194
"448",5.35568592077094
"449",8.46249867256932
"450",14.7230235485663
"451",9.56909394933602
"452",7.07320179172201
"453",11.004708040502
"454",11.0657160574376
"455",8.15488814930915
"456",24.1741239796643
"457",11.2193740020953
"458",19.0888382030488
"459",8.67868489524265
"460",8.72150034828923
"461",7.14535656416347
"462",13.5015084864689
"463",15.2003237363771
"464",9.24246597277051
"465",10.0320495273942
"466",6.55724923976666
"467",4.41770169380204
"468",13.4259566451615
"469",8.99231764009506
"470",8.79354199927543
"471",18.7913961059415
"472",7.71200155755653
"473",7.43868564424875
"474",6.65085441441304
"475",13.2111980606747
"476",8.7951320964553
"477",6.88607658791315
"478",16.7304049281551
"479",9.29388719457433
"480",6.50031712489253
"481",15.9757010021619
"482",6.99508976436047
"483",11.1811238444923
"484",7.8989141090269
"485",7.8583129842578
"486",20.7249821144393
"487",9.88656129305804
"488",5.05199991711567
"489",10.6771672667388
"490",11.4769612963855
"491",7.71782982687258
"492",9.06648252368462
"493",10.9505254814312
"494",6.93146009559693
"495",11.8594252751174
"496",10.7120147966601
"497",3.95264567991082
"498",4.45083601649362
"499",10.3830680935535
"500",16.1679174680037
"501",4.87072593195623
"502",6.50226661086802
"503",9.02261186807711
"504",16.5720250547764
"505",6.55899534152308
"506",8.48949525923541
"507",8.41288088033738
"508",8.31812222902673
"509",23.6496721685737
"510",13.4095180648793
"511",10.3934368330039
"512",6.28535925072379
"513",8.81167890755179
"514",16.1470588702525
"515",11.3734353761004
"516",13.2953464332237
"517",11.3838128072523
"518",10.443038263079
"519",11.6590204828178
"520",11.5446439506714
"521",3.37760179894705
"522",5.61252679520769
"523",6.62513208322522
"524",13.7279692076046
"525",8.42840540555327
"526",7.59981195826067
"527",14.0065051594482
"528",9.09531297031898
"529",10.8429764084129
"530",7.21136489921854
"531",11.7554771453096
"532",14.7748659617021
"533",15.3756729854513
"534",12.7809011246514
"535",6.58782564261135
"536",5.1280356952135
"537",7.88998091747897
"538",10.1355219493016
"539",16.8800564974066
"540",15.9671983840095
"541",16.0876224155369
"542",17.8730185645711
"543",12.4859352018455
"544",14.2005301942929
"545",5.93387827022568
"546",6.22467833023669
"547",7.47763524217973
"548",19.2580525459897
"549",9.60211556800839
"550",8.7309409936309
"551",6.17702848228498
"552",14.7564852953204
"553",10.9718979636372
"554",13.1779825515997
"555",7.43382141755861
"556",7.43436337630504
"557",4.68968896956896
"558",4.2441319815379
"559",8.27744032711073
"560",14.9316390567542
"561",6.65421471996761
"562",9.74641980382899
"563",3.36229610280549
"564",16.0764291811774
"565",11.0020864425379
"566",8.99088889666797
"567",14.0552341271554
"568",4.94676564079086
"569",7.69796102070224
"570",14.1592051202234
"571",11.0963571538759
"572",15.3965435604745
"573",12.4039027674073
"574",5.74553774405159
"575",15.9536608717754
"576",4.55972724959836
"577",12.2905878599027
"578",6.03491442163821
"579",12.7592537910131
"580",10.7721545002052
"581",11.7103494155163
"582",13.7841147357365
"583",20.7124263505936
"584",11.6212589280182
"585",8.88104981497023
"586",13.5269205632893
"587",21.2992282951929
"588",11.3553342191219
"589",14.7808462978853
"590",10.3560152161225
"591",16.9126421670356
"592",10.6669768230598
"593",14.809532945901
"594",7.85473046515478
"595",9.22277548915545
"596",3.08434239691502
"597",10.9566163827398
"598",12.7162252753188
"599",6.35112857920311
"600",8.50683398316394
"601",10.4196067924543
"602",6.73160463496922
"603",10.5167070423034
"604",18.4341497687435
"605",9.76594908859887
"606",20.4994589461949
"607",10.0606646335208
"608",7.42637968841449
"609",10.3462177503227
"610",14.8478719232894
"611",10.837001856744
"612",9.82530643266208
"613",8.98890076731275
"614",13.835494995481
"615",5.11637716977609
"616",10.0213048503845
"617",11.3917040514217
"618",8.66217775234911
"619",3.98404822230841
"620",12.1465508317382
"621",13.1331823777299
"622",6.66292938049926
"623",16.2994846903276
"624",11.6055345590351
"625",7.92210471042555
"626",8.13440305389157
"627",8.72988979292062
"628",21.5740701371895
"629",1.41546453796034
"630",11.6548064214762
"631",9.85577845017116
"632",5.99993602785412
"633",12.6240991314892
"634",13.7571561467039
"635",9.90832499133399
"636",9.29930273911637
"637",10.2483388161456
"638",15.9118475929142
"639",13.4599135280953
"640",5.5559449528817
"641",9.86484670897841
"642",4.37909981281535
"643",7.09813437375372
"644",10.5117049307345
"645",8.46638527639274
"646",11.2193740020953
"647",6.66338586931389
"648",14.8100777377126
"649",9.92455364885147
"650",7.2431696722265
"651",8.51098877599783
"652",11.8341649628083
"653",18.3289022298619
"654",10.0467358159198
"655",8.52803066810293
"656",14.0976182316374
"657",12.7127027988694
"658",10.3287486351021
"659",10.1276906772361
"660",7.43272156495619
"661",10.7529207961662
"662",9.09922811787586
"663",6.45363941331494
"664",8.21798095321937
"665",3.88149385019094
"666",13.3218559281002
"667",7.05847627175589
"668",11.9709344811341
"669",23.5676273213583
"670",6.29299735060779
"671",14.0126972600173
"672",11.3938245113207
"673",7.49219948489367
"674",4.46264344345886
"675",13.8190642672155
"676",8.89148190310043
"677",9.33178987885971
"678",14.722645670612
"679",16.3577708339966
"680",13.5539046848556
"681",11.8676081038548
"682",4.71110245784599
"683",12.2308456658858
"684",6.90514928938956
"685",12.0400652332578
"686",10.2016847040691
"687",3.56963606359821
"688",13.4078060685707
"689",2.04333952023384
"690",5.47434232840137
"691",3.98072002428874
"692",8.94406289279159
"693",13.5124741140473
"694",9.85405863957388
"695",16.8679930149141
"696",14.3775703771619
"697",6.93427230864879
"698",2.60729274007318
"699",6.88524803930015
"700",14.2526972324539
"701",13.9584134948399
"702",7.70509545090815
"703",9.70868004880824
"704",5.21903429463753
"705",9.80455885699103
"706",13.3352854982002
"707",6.9391186251691
"708",6.61149363827251
"709",10.906632065922
"710",6.86395986934023
"711",10.2719816624283
"712",8.41764867328997
"713",11.2013749443838
"714",10.0500358125862
"715",11.1599274707602
"716",9.41352649083799
"717",7.22128122373045
"718",6.78254284759591
"719",5.75815346343933
"720",11.4830200371381
"721",7.6491219268117
"722",17.6195732556838
"723",7.11418793354586
"724",8.7158718789369
"725",5.44709961255019
"726",4.2244711524034
"727",6.65917511625599
"728",12.3632668817411
"729",5.11609321659415
"730",14.0332759600669
"731",4.50690536090565
"732",12.3898500153587
"733",3.36094151264788
"734",13.5496702784078
"735",13.3960982661
"736",12.219870230079
"737",4.81015958144536
"738",8.91327564200333
"739",9.94125939223487
"740",12.0242982448
"741",9.10561684888067
"742",9.94433480319594
"743",6.51713679281916
"744",9.55424113177714
"745",15.3530856740368
"746",11.8739402260682
"747",7.60674406414539
"748",11.5858199541347
"749",3.69906438987506
"750",2.88209447475967
"751",3.85386778391602
"752",5.52090161708624
"753",3.85306191200726
"754",5.35868624059525
"755",7.37591814213285
"756",10.0310850800825
"757",8.77707191939653
"758",9.4293593445433
"759",7.75951734656846
"760",9.58500466677352
"761",4.19347814027523
"762",11.348073014596
"763",5.21412324958159
"764",14.221070334586
"765",8.86073146599713
"766",16.1517069592599
"767",9.1706783614431
"768",10.4020882229187
"769",5.27457225612456
"770",8.30107194978206
"771",9.00351603134862
"772",16.346112840878
"773",9.17446172261754
"774",11.4364801131675
"775",5.84270120613657
"776",17.5548095126075
"777",4.13060486429073
"778",17.3226888413064
"779",7.63072830296377
"780",10.6032078329394
"781",7.3274784168313
"782",11.8792211424954
"783",16.108227311553
"784",5.07800344781262
"785",5.72275314946959
"786",13.3300949181416
"787",11.6731444556322
"788",3.76994339459407
"789",3.93886698014327
"790",10.412398502807
"791",11.7222796765013
"792",14.8942712571137
"793",12.7222497872664
"794",11.5139505980187
"795",11.2283632723685
"796",4.95572354525467
"797",17.3952585191359
"798",14.575227250061
"799",13.3897627499702
"800",13.6094597308101
"801",8.72113805727395
"802",8.39078194001163
"803",10.7460398059264
"804",7.10044972505678
"805",7.48601783297759
"806",13.8406824313234
"807",18.3089549442811
"808",10.2075365555653
"809",18.8440245418848
"810",10.9568031784238
"811",11.5509324495012
"812",6.9958183419002
"813",10.2988228066259
"814",9.54875067138089
"815",10.763534578721
"816",15.109560700001
"817",6.27630630317606
"818",3.27231950274822
"819",5.0481854148122
"820",7.79784413951599
"821",4.63575012948866
"822",7.06729535104822
"823",17.6893289015267
"824",18.3589508315752
"825",7.66169881156655
"826",9.57751578101001
"827",8.76753114454186
"828",11.836604195269
"829",21.8311294354739
"830",12.7957657369787
"831",11.6376886694079
"832",7.75616126629079
"833",8.16841572555916
"834",13.3278711594055
"835",9.47012460805364
"836",12.523224893729
"837",5.14157836954823
"838",10.571535768188
"839",9.57744580442118
"840",7.65175288419182
"841",7.97409399326997
"842",10.5063533468588
"843",7.07758916481492
"844",11.891308546634
"845",6.80690062273752
"846",3.98642884846689
"847",18.5731831967872
"848",5.68119040553575
"849",5.12343278924336
"850",8.49942762534652
"851",16.2336707402683
"852",15.2987981871491
"853",12.0270471003652
"854",14.0622150207212
"855",9.54078037927937
"856",3.84759904943962
"857",6.70770714087332
"858",8.41536000945537
"859",2.60724496016923
"860",8.7980165590231
"861",13.5012595310552
"862",4.74308839490467
"863",7.61204715860293
"864",11.6358933250241
"865",10.4245517350035
"866",10.5635844227072
"867",9.34006915888573
"868",8.26879450904266
"869",7.06458893630357
"870",6.11177003162251
"871",4.26718373605301
"872",13.2499087879319
"873",10.6239743124718
"874",10.0033763161898
"875",11.3522420176002
"876",11.5062155208893
"877",12.9086379996643
"878",9.34354948622167
"879",2.82266189406332
"880",4.61300226861166
"881",4.68968896956896
"882",7.42297595613324
"883",9.36561509958639
"884",9.66052839150693
"885",5.7732228132332
"886",5.92644172396252
"887",17.3414597367215
"888",11.2858817206715
"889",10.0566628430872
"890",2.59009397682216
"891",10.3388283549945
"892",5.79112081495975
"893",13.1923964319378
"894",10.7576918414185
"895",16.2533396301141
"896",11.771580639053
"897",11.2784272372167
"898",5.26249808424961
"899",13.8329171298691
"900",17.3240313389645
"901",11.5314791229102
"902",17.5206342586458
"903",12.3225893957696
"904",5.78528808747505
"905",7.56114130312127
"906",5.72494768440853
"907",10.426125083687
"908",10.1255512489025
"909",9.24601915712226
"910",8.7273620148225
"911",13.132348337733
"912",10.088089394057
"913",12.0553193958489
"914",5.32788763273793
"915",7.97826062961501
"916",12.9952495721974
"917",10.0894101196766
"918",11.8237019976074
"919",7.81299238668226
"920",6.71258739258639
"921",10.2573238069382
"922",16.3737439649749
"923",19.4158217898117
"924",10.3256266452032
"925",11.5124067015278
"926",12.1150627636437
"927",6.96726731414607
"928",4.6449237195515
"929",6.55154016633109
"930",9.41515082330918
"931",8.01237683325393
"932",6.45796864549911
"933",5.76772382263199
"934",10.2116155039234
"935",10.1892141239345
"936",7.46873018598452
"937",12.4818713369603
"938",9.4293593445433
"939",9.77764309246699
"940",12.6725123695761
"941",14.1634591320593
"942",12.326215152669
"943",4.73099679603654
"944",5.04366068499886
"945",4.61126565958297
"946",6.07280526943007
"947",11.695628419569
"948",10.5960956614947
"949",11.7123226022486
"950",16.2450854543974
"951",9.86596967790041
"952",5.78858876619783
"953",7.44499871616269
"954",13.7085066685984
"955",5.79919509660488
"956",4.62294033040754
"957",13.8181966621465
"958",9.76044678464821
"959",15.7930742527778
"960",10.9915590603659
"961",3.26466963805818
"962",18.4357566854224
"963",9.16612132894019
"964",13.482084615781
"965",4.54947354071475
"966",13.7042035815241
"967",10.3504860961474
"968",18.5384666537224
"969",9.67927364692106
"970",7.09997014586903
"971",10.6102716346127
"972",13.7055134987665
"973",3.82923987632475
"974",17.3087940700418
"975",9.05046902066061
"976",5.34083426192799
"977",15.8669505369445
"978",7.54837940881667
"979",4.16462042808007
"980",9.82089737407689
"981",11.6812607179525
"982",10.1875277253683
"983",7.43833973726692
"984",11.2818870118177
"985",5.41673289917634
"986",8.79395567965198
"987",8.77595486848406
"988",18.3126560571793
"989",4.8658962661422
"990",8.52252489021011
"991",10.5529455853636
"992",5.21915744698233
"993",12.0845804605341
"994",3.86682120376911
"995",18.3070336948118
"996",7.75423055959261
"997",3.26025225365631
"998",7.62161820183553
"999",8.1038067372091
"1000",5.60824191136799
"1001",14.715125696157
"1002",18.5519642960533
"1003",16.1683350207912
"1004",6.28807427834646
"1005",8.72641897456606
"1006",11.5092504988406
"1007",9.33543124458454
"1008",9.76460485290919
"1009",3.83512296266535
"1010",15.608280510808
"1011",9.67232320592212
"1012",8.35312198568153
"1013",10.1871844043694
"1014",10.3690084667169
"1015",12.1278575668605
"1016",11.2530299715273
"1017",8.3507972184355
"1018",11.9817289223816
"1019",5.71254006987502
"1020",8.91308910963982
"1021",6.45780717361897
"1022",14.1894628558333
"1023",19.2022258126691
"1024",5.26542299865599
"1025",10.8253109486165
"1026",10.7223299876615
"1027",12.0192632431431
"1028",9.39909553601753
"1029",11.2665082092595
"1030",13.4797622303965
"1031",10.5177060011238
"1032",4.42359566943209
"1033",8.90277328224328
"1034",4.63741929705829
"1035",13.4025731933492
"1036",6.10928479880364
"1037",6.50836155714504
"1038",7.05032711491409
"1039",6.97733742006061
"1040",21.2470626459722
"1041",11.0936397753171
"1042",15.9475838525662
"1043",10.0500863671184
"1044",14.1662734380717
"1045",8.91501639589126
"1046",9.08958666733381
"1047",16.4656918332853
"1048",9.63756937496192
"1049",23.716181694398
"1050",10.685035971892
"1051",12.8896476883977
"1052",11.9976233660031
"1053",13.8277326015321
"1054",7.44741703204514
"1055",7.93535618486296
"1056",16.3384785411451
"1057",14.9186407187496
"1058",6.88472553422147
"1059",8.64352646977505
"1060",9.60185483364134
"1061",12.1779321705739
"1062",7.63205233785737
"1063",7.02788251028357
"1064",9.87341542694097
"1065",10.8445021091956
"1066",5.73269867780827
"1067",11.3542742508173
"1068",11.4059643349238
"1069",7.39146965937125
"1070",9.55481638273309
"1071",10.2556921978363
"1072",7.569170225665
"1073",13.1188449260566
"1074",3.72945257923062
"1075",7.46653404487596
"1076",13.1219923201876
"1077",5.75255644328219
"1078",5.11798259966622
"1079",8.75084064181169
"1080",4.49965197744099
"1081",15.5768586237891
"1082",9.34419124847513
"1083",7.39202100944775
"1084",5.31315910641752
"1085",3.6943353317316
"1086",13.549640805173
"1087",6.90806347944475
"1088",16.7541401886226
"1089",7.4367602866262
"1090",4.5357660703433
"1091",14.7963142389035
"1092",8.87902209952579
"1093",4.33524119663022
"1094",3.87461960889549
"1095",3.60226200445189
"1096",11.7643060448164
"1097",10.3865810159804
"1098",17.3281328104332
"1099",4.6513023551453
"1100",10.5827601456005
"1101",5.79131715549015
"1102",16.5146915033719
"1103",7.03387502464118
"1104",6.53819332899995
"1105",7.68686980843809
"1106",24.2789449573933
"1107",15.6455159298196
"1108",7.90704195303492
"1109",10.5180982568941
"1110",7.81045296168913
"1111",7.63927192421781
"1112",11.2243325604468
"1113",10.3227838818295
"1114",7.87443961214506
"1115",10.504776509766
"1116",14.7195242449182
"1117",3.84764890360559
"1118",8.41063402012956
"1119",3.86721161061656
"1120",12.1263096198961
"1121",11.5603877591598
"1122",7.28104302419629
"1123",14.092299292957
"1124",10.4725864602697
"1125",3.99968403406599
"1126",12.757139071056
"1127",5.93165146390853
"1128",5.04732315663507
"1129",6.98615674552105
"1130",9.64938357175477
"1131",16.160822953702
"1132",7.12782694514286
"1133",9.77788898978319
"1134",11.027949641389
"1135",17.7363320019894
"1136",11.6346014697319
"1137",10.0235669985854
"1138",3.08472626038565
"1139",7.26093106781712
"1140",6.61903731688022
"1141",10.372002102968
"1142",6.48004577460854
"1143",8.99539414956935
"1144",5.02778327345129
"1145",5.73387406393805
"1146",13.8890029975784
"1147",7.40605588955462
"1148",8.9049040720894
"1149",9.57751578101001
"1150",5.36627582750842
"1151",9.51792365301147
"1152",7.12548497762172
"1153",5.93914942199113
"1154",8.12928479937726
"1155",21.3183690371806
"1156",11.7103817749031
"1157",6.31950577450279
"1158",12.9022637496079
"1159",8.79417467366581
"1160",7.34221092128743
"1161",2.83969932477086
"1162",7.79844167052376
"1163",7.45510445707348
"1164",8.40554655555719
"1165",11.032879939609
"1166",13.3283684476556
"1167",3.40066367194708
"1168",7.80188508371538
"1169",11.0432037113718
"1170",5.01308846654123
"1171",10.5509425239126
"1172",16.2293989814243
"1173",7.663901764603
"1174",11.3310161266491
"1175",12.9218009083283
"1176",13.8808310573653
"1177",8.46293312562916
"1178",9.93170868555849
"1179",7.05032711491409
"1180",8.4549389629867
"1181",10.5628189218884
"1182",10.6492337119933
"1183",8.29106828559216
"1184",8.06712552703089
"1185",3.33651034396146
"1186",9.91850666411727
"1187",10.0431310069995
"1188",3.69629644282849
"1189",10.0209822510862
"1190",7.33915016971289
"1191",17.1985550657796
"1192",7.64823243969685
"1193",11.5538620501489
"1194",6.13165728829668
"1195",17.5834990282316
"1196",11.5638925863632
"1197",10.8332578106279
"1198",12.8084181094707
"1199",8.16924097329144
"1200",12.9989387793229
"1201",22.886501673844
"1202",7.96596834283198
"1203",7.39329727448678
"1204",6.36236556824196
"1205",6.92965017341712
"1206",4.07351625655716
"1207",11.5084558526253
"1208",4.72189688675363
"1209",11.1885947976339
"1210",6.06691521494538
"1211",23.5107678895565
"1212",10.2616493754347
"1213",17.3467620354274
"1214",14.2265322906399
"1215",7.96169789011478
"1216",17.5565626098863
"1217",8.36279816926929
"1218",9.41015644747976
"1219",14.3082095965338
"1220",7.35509264359737
"1221",12.4727907519948
"1222",21.8632644072743
"1223",9.055745781806
"1224",3.18773447486156
"1225",4.40911205900629
"1226",5.10931969403128
"1227",12.6027063483776
"1228",13.1545047461163
"1229",10.0376881111961
"1230",6.60132750668859
"1231",19.4901264748013
"1232",18.4171498144307
"1233",5.91035059321067
"1234",5.73528536344514
"1235",23.6100153881733
"1236",10.1493103325009
"1237",13.4135462463527
"1238",7.68047070469292
"1239",17.3916053276704
"1240",13.9002592365811
"1241",6.07593145672057
"1242",19.3267948684361
"1243",4.39184364820326
"1244",8.89596128957394
"1245",14.3636595243348
"1246",3.1577714775142
"1247",7.05032711491409
"1248",7.76837062950965
"1249",8.38123159559564
"1250",11.3657772648515
"1251",6.65636266391903
"1252",12.5279586395628
"1253",14.0012171777224
"1254",12.6124559910838
"1255",11.7378213249274
"1256",7.29245185320276
"1257",12.8086503585165
"1258",16.1468549823693
"1259",6.19952419912713
"1260",10.9778500470524
"1261",10.9894507497582
"1262",8.76814792504238
"1263",13.3096797208333
"1264",10.088817753694
"1265",6.98619499375522
"1266",15.3401671248428
"1267",11.3426556387124
"1268",10.9300565538868
"1269",9.10723658154858
"1270",9.19581509622066
"1271",11.6706750707158
"1272",12.6548596506132
"1273",5.04705969392241
"1274",11.9670166358625
"1275",15.6528926068729
"1276",10.3976118048155
"1277",10.2514914019775
"1278",8.18377702704746
"1279",6.10255821322076
"1280",12.9132310923777
"1281",17.4768840475005
"1282",8.30837271096895
"1283",14.5708819250638
"1284",4.13060486429073
"1285",13.7154623256637
"1286",14.5465103410711
"1287",13.5539649546888
"1288",12.8507356578139
"1289",11.7932532311419
"1290",9.15363337711663
"1291",9.70279005921073
"1292",6.824749699697
"1293",8.51475737551535
"1294",0.975430006650328
"1295",6.27449960106495
"1296",10.3504860961474
"1297",7.14286033565419
"1298",8.82299599396165
"1299",3.37086704544696
"1300",10.070893200788
"1301",7.63976059805908
"1302",17.0497902576727
"1303",6.13516264342816
"1304",4.72367273833146
"1305",13.5348875813019
"1306",7.44499871616269
"1307",9.25966966536139
"1308",6.52440238621198
"1309",8.7577556947531
"1310",7.00835937592031
"1311",8.01744629434961
"1312",10.7803787746498
"1313",24.2780787963859
"1314",5.02823259562905
"1315",15.7966918664871
"1316",3.41056102355938
"1317",14.7558704664284
"1318",6.12346673818503
"1319",7.9723690066164
"1320",9.85010778524589
"1321",10.092051872472
"1322",18.2066380359662
"1323",15.4453175944809
"1324",5.94291498376005
"1325",8.6701293106948
"1326",6.990537780433
"1327",13.8982154006501
"1328",7.41152296454721
"1329",9.84795572680462
"1330",23.6416837991602
"1331",10.2784533957075
"1332",10.9029756832302
"1333",6.5494352542111
"1334",11.6564969881198
"1335",14.6772575795396
"1336",14.1909762029654
"1337",11.2534729134937
"1338",13.7811839015304
"1339",5.20564555701318
"1340",13.5319227746898
"1341",6.52884993202181
"1342",16.9898737623569
"1343",5.07902633799812
"1344",6.96332963433397
"1345",4.16852332659466
"1346",11.0464998062381
"1347",9.73028145656058
"1348",12.7785634089989
"1349",7.18853023536932
"1350",16.7393492070455
"1351",4.37109104246278
"1352",7.54315875015686
"1353",11.0421651433742
"1354",6.52515144512645
"1355",7.74903640589843
"1356",10.0618091795331
"1357",5.48154186953963
"1358",9.60389528560143
"1359",5.12091539465236
"1360",9.77116242310326
"1361",13.1303963053753
"1362",8.71154862231695
"1363",5.9319290119776
"1364",7.68532939389333
"1365",8.02670746864251
"1366",7.54416805582759
"1367",8.66945533604029
"1368",13.0630851787498
"1369",10.5033368490998
"1370",4.76954040123256
"1371",11.8114315445743
"1372",3.85614650298503
"1373",18.55828996662
"1374",7.55363102562512
"1375",8.93029487569516
"1376",4.56100953524642
"1377",6.9892730696787
"1378",4.61126565958297
"1379",8.71575644409834
"1380",10.8241433726438
"1381",6.46357685190029
"1382",5.16204537654554
"1383",8.09182715371787
"1384",7.17853790410314
"1385",5.31174693564218
"1386",10.9943088016085
"1387",3.88272708014094
"1388",15.1792916016222
"1389",5.34655812307253
"1390",17.5664489186572
"1391",7.07156609745987
"1392",13.3237827831464
"1393",8.44719295622664
"1394",9.12400258765062
"1395",8.07537675071136
"1396",15.6486445677135
"1397",13.2227792513667
"1398",9.28048611476975
"1399",13.4752843103755
"1400",5.37512658333763
"1401",9.68826700867081
"1402",13.3283684476556
"1403",3.71779383822264
"1404",7.44525166898277
"1405",8.37348753020393
"1406",11.2129958994831
"1407",10.8601092344135
"1408",11.5740260399738
"1409",9.26341271061658
"1410",7.79624671168073
"1411",8.02159795061318
"1412",13.5375092656204
"1413",11.1768567340192
"1414",8.69205865055638
"1415",6.55972082128716
"1416",10.0699595437981
"1417",20.5921526023609
"1418",15.9586939528307
"1419",9.3034378613983
"1420",13.1122768040312
"1421",10.0761385934867
"1422",6.59817419377687
"1423",9.67037684755527
"1424",4.5354589164037
"1425",11.9295625534634
"1426",10.3254126257482
"1427",7.92879452602978
"1428",8.26879450904266
"1429",13.2260728134573
"1430",14.3006823998118
"1431",3.24417632773837
"1432",7.59639197771919
"1433",10.31671544
"1434",6.67458150940357
"1435",13.5820944611078
"1436",13.4916505585646
"1437",5.46825553412415
"1438",11.6648513452868
"1439",9.92090388613718
"1440",6.51185819932879
"1441",11.1868762332423
"1442",5.88309144038143
"1443",8.86507819018454
"1444",10.0115910394522
"1445",12.5834325416606
"1446",11.6457374824828
"1447",7.10462145165471
"1448",8.66851907111037
"1449",5.25831163711668
"1450",6.74009535382464
"1451",11.4737034388172
"1452",7.3018160171488
"1453",10.3417158521889
"1454",17.3543457805658
"1455",4.21499152076272
"1456",6.49077005763399
"1457",11.2243420407468
"1458",9.00005784068202
"1459",11.4250256033787
"1460",5.34494028036342
"1461",7.90108729568317
"1462",9.2743312488904
"1463",9.07065105483496
"1464",9.85309935435165
"1465",4.195292108366
"1466",12.8678543135788
"1467",24.3347986362126
"1468",20.2306038946349
"1469",9.87715003639639
"1470",8.22876747142539
"1471",8.51892874277603
"1472",10.3673131179408
"1473",2.58836848062231
"1474",11.1278802668086
"1475",6.40630129473764
"1476",3.72247727309456
"1477",15.5495382731236
"1478",10.3487365203437
"1479",12.4298990588445
"1480",18.1949564394541
"1481",14.8264109573235
"1482",6.95882309896629
"1483",6.35472092605116
"1484",4.14871693845358
"1485",10.1868867522505
"1486",8.27312774982509
"1487",7.10154184870513
"1488",13.6834860538649
"1489",24.2391166710784
"1490",12.476860484981
"1491",17.4734698463303
"1492",4.44376426606166
"1493",13.4399967681861
"1494",12.0760448646711
"1495",5.35526931474152
"1496",11.2193740020953
"1497",5.67320632900169
"1498",3.04436289909033
"1499",12.8522527134981
"1500",13.0300708184644
"1501",8.41200812097104
"1502",13.4034127304981
"1503",20.7101833769036
"1504",6.66417562468953
"1505",11.2886320502402
"1506",8.91982898027426
"1507",8.72167275835215
"1508",8.88182577567585
"1509",5.95954756692649
"1510",9.80141456457358
"1511",9.89484782909305
"1512",8.684735429094
"1513",17.0887003678062
"1514",12.0558873521623
"1515",13.1426218518312
"1516",13.3217854543741
"1517",19.2336595539471
"1518",12.6951328054776
"1519",9.82429352175843
"1520",9.42200339834024
"1521",8.43533212581293
"1522",17.6351031607995
"1523",4.94747787261417
"1524",7.55487027314898
"1525",4.13526454112811
"1526",14.6573524805277
"1527",12.7405511435331
"1528",13.751860610002
"1529",13.5769410622425
"1530",12.4426088569283
"1531",7.37652878896598
"1532",7.53652433157678
"1533",8.74200585147658
"1534",7.45002447789561
"1535",3.90007105812251
"1536",7.87324969583302
"1537",7.50788534516359
"1538",7.04174968390555
"1539",9.25378989865153
"1540",7.11061836092539
"1541",12.9969457338565
"1542",7.09853415092886
"1543",6.50102707392773
"1544",13.8826792715776
"1545",14.422209994881
"1546",6.83396703145418
"1547",11.6547609238774
"1548",7.88648650256706
"1549",15.9639115065922
"1550",13.530737466886
"1551",11.9558778830908
"1552",13.0922307633352
"1553",14.8029032577927
"1554",5.44728567911116
"1555",7.09800900902692
"1556",18.6356368937536
"1557",13.4344946457612
"1558",4.02704302323453
"1559",7.6459312089797
"1560",5.14005116478847
"1561",10.5239050046866
"1562",7.06434038668019
"1563",10.6762230321822
"1564",11.3477327333156
"1565",11.0856769503424
"1566",6.85224024233749
"1567",8.44552185834776
"1568",8.98095801285017
"1569",2.7919359576316
"1570",12.4397764936295
"1571",8.81746817616522
"1572",12.4973431457319
"1573",7.37262390071719
"1574",6.6531949282344
"1575",5.70620032873207
"1576",10.0207127498858
"1577",4.39733915420777
"1578",4.61614840221588
"1579",14.7912922147086
"1580",13.2934688829818
"1581",6.31192252930109
"1582",2.37187810474468
"1583",7.98159570664571
"1584",14.7353742066285
"1585",15.6943108862439
"1586",5.61167299263082
"1587",12.6429920953244
"1588",13.7659655075363
"1589",13.194787332719
"1590",10.9347031450054
"1591",8.32415648948592
"1592",8.15430159750339
"1593",12.7986118551947
"1594",5.23366035628652
"1595",3.63899314119837
"1596",6.8439860106939
"1597",16.2182298714851
"1598",11.7721368268999
"1599",23.2201726226961
"1600",7.26921790608967
"1601",13.2739446022248
"1602",14.3659131967384
"1603",7.12763681976044
"1604",8.15869692330545
"1605",7.91916033510452
"1606",9.69735912230163
"1607",6.2353957369231
"1608",8.57706816101076
"1609",4.80581476428898
"1610",11.3240652184619
"1611",12.9021062269832
"1612",13.8791426940148
"1613",13.8972181427807
"1614",5.69896351625525
"1615",12.2668311123898
"1616",3.03774746918184
"1617",6.11130207895486
"1618",19.2261994597793
"1619",9.92318937719615
"1620",8.63814686965465
"1621",18.4968547918983
"1622",7.73518559674424
"1623",5.22374025719693
"1624",17.9321946008316
"1625",12.3966076939776
"1626",4.87340338482976
"1627",6.56838820507138
"1628",11.3158805170683
"1629",9.69120383434743
"1630",11.5160856246313
"1631",10.8285032138439
"1632",11.4235250380637
"1633",7.3419621604578
"1634",8.7744812679986
"1635",3.22827589351866
"1636",11.7104485403517
"1637",4.70455375937435
"1638",4.20689216520647
"1639",6.2303053733106
"1640",8.707817356599
"1641",18.9540654264054
"1642",4.65868685386344
"1643",11.9866507940786
"1644",10.7401203290654
"1645",10.8582426326917
"1646",8.6764966063762
"1647",12.44960237166
"1648",16.2851367212624
"1649",11.0321384197633
"1650",15.2258358052968
"1651",9.77517741163664
"1652",17.6728877277451
"1653",14.7401302649364
"1654",6.52384383612365
"1655",6.97231697904414
"1656",8.26938009772084
"1657",8.73013983619326
"1658",20.6227307049966
"1659",15.9882675292551
"1660",3.83702908523649
"1661",14.6659162103654
"1662",4.5667053156347
"1663",10.5975291898313
"1664",11.0180359594729
"1665",12.7514755084878
"1666",5.11554982456141
"1667",9.24917429086609
"1668",10.2483388161456
"1669",10.8616952421193
"1670",8.21331010834596
"1671",10.0876862832887
"1672",10.0252096127245
"1673",15.3532912701153
"1674",8.52988246998195
"1675",16.4002954731727
"1676",12.6428041691213
"1677",6.94107075800896
"1678",8.48879785837785
"1679",12.2793657519504
"1680",5.31934826126987
"1681",5.05775753358316
"1682",5.50314269947973
"1683",5.91035059321067
"1684",9.11914309672008
"1685",4.40591139086974
"1686",11.086946488306
"1687",17.1443854319545
"1688",11.2065321445236
"1689",17.5414261437439
"1690",8.92063198148495
"1691",23.503571907817
"1692",8.98950258617954
"1693",16.7889407562423
"1694",6.83626662809394
"1695",6.6662736958441
"1696",2.884958578899
"1697",6.91303830834578
"1698",7.3897295388849
"1699",9.31398799131616
"1700",9.53613583433427
"1701",7.92263343016224
"1702",9.7470962403027
"1703",6.55478337903555
"1704",3.72247727309456
"1705",11.7168903570097
"1706",12.7355119727729
"1707",10.4054369664442
"1708",11.5084444187314
"1709",8.74386091739826
"1710",16.4802109729319
"1711",14.0525060684136
"1712",10.1812174654427
"1713",4.36204748085549
"1714",12.7754261638285
"1715",10.7781702473288
"1716",16.153631330281
"1717",4.6511956035265
"1718",12.0815343067578
"1719",9.87272240199471
"1720",11.9683987148127
"1721",11.9246545962424
"1722",14.241343634228
"1723",10.9452076071641
"1724",3.3816124995263
"1725",7.35152692764268
"1726",11.2661656014345
"1727",9.38273908927966
"1728",14.6128251195407
"1729",11.458119642557
"1730",12.3288130071968
"1731",10.5977768749863
"1732",10.937757192415
"1733",6.03268287850851
"1734",2.3817019959378
"1735",15.8014343363212
"1736",14.6507487905037
"1737",15.8333717524814
"1738",10.2703422090517
"1739",11.0324679314856
"1740",10.0048585448668
"1741",8.41280429331346
"1742",4.65101482030205
"1743",5.05608988128236
"1744",14.0154068301125
"1745",7.95010437041547
"1746",9.90519886496782
"1747",5.50520260965518
"1748",11.99546772147
"1749",10.6163960014257
"1750",10.4588037920978
"1751",15.7930742527778
"1752",9.88247020408927
"1753",8.79251596997265
"1754",11.5570207252247
"1755",5.79748553008739
"1756",14.7343382505196
"1757",13.7914164180134
"1758",15.7327707967452
"1759",10.3792309161768
"1760",8.72454800177147
"1761",18.2447934026329
"1762",9.87011876264012
"1763",10.0470915919406
"1764",12.8133034718157
"1765",7.07480168275823
"1766",11.3271536418655
"1767",4.94967659772211
"1768",22.1433575084061
"1769",14.4667928755757
"1770",8.72086714701631
"1771",10.044191293768
"1772",14.7656393478217
"1773",7.63845638724477
"1774",11.8956199874783
"1775",5.70331187059341
"1776",10.3714292218915
"1777",6.88063426256561
"1778",16.8743953412344
"1779",12.2206188072118
"1780",14.9291336441564
"1781",8.58625137599842
"1782",16.8800668339458
"1783",12.6244392483905
"1784",18.4954135880248
"1785",9.08284162599772
"1786",6.02779985603685
"1787",17.784235169306
"1788",12.8186675153523
"1789",20.7366572783458
"1790",5.83332520360939
"1791",4.22923691512743
"1792",8.95882187115101
"1793",8.00458294426936
"1794",11.5981782931701
"1795",7.13655148966005
"1796",10.7480330839927
"1797",13.0269325475824
"1798",11.3244168396631
"1799",8.95118988742421
"1800",15.6218435668263
"1801",17.7468510529422
"1802",8.72192204031592
"1803",11.3008839312003
"1804",9.94123015115773
"1805",15.691719247968
"1806",10.3061883450938
"1807",6.47417616958374
"1808",9.63594731602704
"1809",9.26993689636515
"1810",11.3330505112458
"1811",16.3414464890245
"1812",14.8235754294113
"1813",9.77823387445162
"1814",9.08660792912858
"1815",17.3266645953488
"1816",14.8695714148577
"1817",10.4087310362692
"1818",11.7557433481478
"1819",10.121309284997
"1820",8.03588816849782
"1821",5.30900718391141
"1822",8.97985125920334
"1823",9.49884396338835
"1824",4.77088788780955
"1825",13.4195072161733
"1826",5.04529678892676
"1827",7.40093597305749
"1828",9.27770137412391
"1829",9.32828897292733
"1830",8.81776258616695
"1831",9.01759532904169
"1832",10.7962075551275
"1833",11.5721920475193
"1834",8.92093958139462
"1835",10.991175159416
"1836",6.10931741592985
"1837",15.6411987556048
"1838",11.0009410972939
"1839",14.092781732018
"1840",8.54861496149864
"1841",14.1925724745336
"1842",9.15821067494132
"1843",10.5151791381428
"1844",7.32147381878039
"1845",6.09300248440289
"1846",8.10785966965781
"1847",10.7439544971764
"1848",7.12071205994991
"1849",4.42984020137961
"1850",9.40077784118721
"1851",15.6129629740158
"1852",11.54675267148
"1853",3.98743275139351
"1854",5.79706796585054
"1855",11.1257740607131
"1856",4.26716387497816
"1857",7.68031641698044
"1858",5.01953679421599
"1859",6.21343118150043
"1860",9.04796749102231
"1861",3.69616866094936
"1862",14.7869280035202
"1863",3.88142683209637
"1864",10.4085351870612
"1865",11.8039678557002
"1866",4.23353658352578
"1867",10.4132734180687
"1868",4.62632000039963
"1869",7.09065105480526
"1870",13.194590416357
"1871",12.7381418669825
"1872",7.5262710632927
"1873",16.4750869591155
"1874",6.73785133840914
"1875",6.94357093411413
"1876",3.02974422569181
"1877",9.31739720283433
"1878",5.85655962418656
"1879",5.80169210770425
"1880",9.69928892149196
"1881",2.33759833217913
"1882",15.6363057405676
"1883",5.5899679700106
"1884",9.61786870468374
"1885",3.69970023830477
"1886",20.3466651475325
"1887",11.9685576471785
"1888",11.8289456392571
"1889",16.1881879026544
"1890",12.5413565862919
"1891",9.99439210539872
"1892",8.54248637515848
"1893",8.59158188707521
"1894",7.50900536551831
"1895",5.58556513996798
"1896",11.5158957195448
"1897",5.95487899035047
"1898",9.64501244676813
"1899",4.95961679638333
"1900",13.4700456988369
"1901",16.0379765112519
"1902",8.86750880731819
"1903",5.88778989733265
"1904",12.8684577863272
"1905",14.8407346810031
"1906",18.7940948833358
"1907",7.22052367853873
"1908",14.8348723302965
"1909",8.36529414228046
"1910",17.8643775665478
"1911",2.84772447409377
"1912",14.6407158301356
"1913",8.04670713480094
"1914",12.7043203538382
"1915",10.3470236877114
"1916",8.16386025908859
"1917",7.77134604029474
"1918",10.0914015287692
"1919",6.89860637438529
"1920",11.1705516302187
"1921",23.1743029713443
"1922",11.1555488232225
"1923",17.0457685977414
"1924",9.76881991535285
"1925",9.06640784096624
"1926",4.37702652820052
"1927",9.07970551272694
"1928",4.51031176452388
"1929",12.8263749770343
"1930",20.7238702131068
"1931",16.123644732416
"1932",5.32468149847558
"1933",13.7343547916642
"1934",12.4462906140299
"1935",10.6550187944504
"1936",7.09178041611089
"1937",15.9096537521042
"1938",6.0180486879956
"1939",7.78559258557341
"1940",6.96961043023573
"1941",13.8719889640059
"1942",20.4450212569254
"1943",14.0737532559319
"1944",9.18787406711928
"1945",7.12115558038877
"1946",5.47245223844345
"1947",14.627988874957
"1948",16.8838353198962
"1949",4.70128005655145
"1950",4.51928902181404
"1951",23.7095887703686
"1952",9.59058910381082
"1953",15.3550143394143
"1954",11.9020381824138
"1955",13.3687887302605
"1956",4.21443681783185
"1957",9.2784671330635
"1958",10.6454908009307
"1959",4.76802177995602
"1960",15.82928057245
"1961",5.88439843126245
"1962",5.68669304309685
"1963",7.3830302320083
"1964",8.95328932135224
"1965",4.07954457966525
"1966",5.31814307304331
"1967",10.3504860961474
"1968",13.8805044048886
"1969",6.02705767319275
"1970",8.51343090257262
"1971",5.39325255211404
"1972",6.32140766176114
"1973",9.20216894660172
"1974",7.27008537402855
"1975",4.40698203317739
"1976",10.6699720669737
"1977",7.4931043420207
"1978",11.121314737086
"1979",3.2627233868535
"1980",13.4134009654025
"1981",10.7617196769404
"1982",11.3756605964507
"1983",7.36154659562644
"1984",6.86889186246218
"1985",11.9539467285
"1986",17.6185603772046
"1987",8.68029805204431
"1988",3.54159439263452
"1989",12.6675384034797
"1990",10.0546363210823
"1991",9.2608902475722
"1992",10.629845091331
"1993",15.5680500177824
"1994",6.83424437778697
"1995",17.3652299017857
"1996",6.59817419377687
"1997",14.1620222705024
"1998",4.62636965799907
"1999",8.89405529614684
"2000",12.4287536944229
"2001",14.761176765191
"2002",18.2584545508781
"2003",7.29057467144263
"2004",11.4998488200256
"2005",9.76048619400586
"2006",11.5041920270368
"2007",9.18596595614501
"2008",2.98598085840063
"2009",23.3619929361982
"2010",3.26954778829521
"2011",8.43700447220323
"2012",14.6048360868195
"2013",9.95754862667986
"2014",11.306370868311
"2015",4.8007098073795
"2016",14.7923255861867
"2017",9.61063006449681
"2018",9.65641537135521
"2019",4.4488135693647
"2020",10.068612922995
"2021",6.16036950510602
"2022",4.40876669994863
"2023",19.3553105312736
"2024",9.08516736999869
"2025",11.6231899798885
"2026",8.26879450904266
"2027",17.7579573740859
"2028",9.85649165930808
"2029",13.3841507906341
"2030",13.3008283506934
"2031",14.7658942759041
"2032",5.89636599861519
"2033",8.70295240768247
"2034",11.253069482027
"2035",12.027747023264
"2036",7.22497053072494
"2037",16.4289131712276
"2038",7.7993989108081
"2039",5.11000814341677
"2040",9.65345115038138
"2041",7.40183800560544
"2042",9.58357928630052
"2043",18.4566853086513
"2044",6.56980136716663
"2045",5.03362266620147
"2046",16.8519066622354
"2047",11.3239330700594
"2048",10.6235081397182
"2049",11.3102333744256
"2050",14.1503212063385
"2051",12.8471837523503
"2052",11.9896422496248
"2053",8.93029487569516
"2054",6.29665865981519
"2055",4.3037097359452
"2056",10.2784533957075
"2057",10.6739688510291
"2058",9.67867278620857
"2059",6.95956628493557
"2060",12.9629137294975
"2061",12.9930883252158
"2062",17.8737125410856
"2063",10.1740054250679
"2064",5.55929317585296
"2065",15.9082528625057
"2066",4.51293151662158
"2067",11.9908300962705
"2068",20.3574450982488
"2069",9.92780662428222
"2070",16.381087896643
"2071",5.1173413195141
"2072",14.5366075196398
"2073",9.94875028609349
"2074",10.3976118048155
"2075",6.46070013678995
"2076",12.8164145419403
"2077",8.90242749548659
"2078",8.55608190295754
"2079",11.5485582714101
"2080",15.90922378496
"2081",7.8368947845001
"2082",8.80974167965037
"2083",10.1433267732991
"2084",14.6481030007622
"2085",14.5665675479209
"2086",11.3380123130348
"2087",11.5791002759133
"2088",10.65881868131
"2089",7.28687466881232
"2090",13.8174038131574
"2091",11.1344478042604
"2092",7.88490518411729
"2093",11.5603877591598
"2094",10.2752901152142
"2095",16.800008977352
"2096",14.8300045385651
"2097",12.5729144232759
"2098",15.8732464873842
"2099",12.3966076939776
"2100",14.2243206136683
"2101",2.84777774131433
"2102",11.0627520270599
"2103",9.68747740630935
"2104",9.56909394933602
"2105",12.3636536777642
"2106",7.38268254086937
"2107",10.6553805769554
"2108",13.3936507317923
"2109",11.6386369931892
"2110",12.136113833232
"2111",13.5388479113249
"2112",9.23464194153118
"2113",13.24922855018
"2114",15.9083323811254
"2115",7.90815760927085
"2116",10.8180630575965
"2117",6.87902187030191
"2118",5.33869666950621
"2119",16.1288320105116
"2120",7.95852459862112
"2121",7.31050315536017
"2122",10.9401115958556
"2123",5.34529479726224
"2124",4.9308841902113
"2125",14.1910632135354
"2126",7.51753752933144
"2127",18.2512559637317
"2128",15.7189461387636
"2129",11.9857535308977
"2130",16.8975612561018
"2131",8.67868489524265
"2132",11.8353078434287
"2133",13.5327765062859
"2134",5.83335406723686
"2135",7.31770063149916
"2136",11.1050703840186
"2137",5.33985052392718
"2138",12.209722776146
"2139",9.95656654747951
"2140",12.1983073660407
"2141",13.8701869066571
"2142",4.95438391455252
"2143",16.2871622395463
"2144",4.43099308432573
"2145",9.52214567385069
"2146",14.7989972316704
"2147",6.53924112960838
"2148",16.1537434462875
"2149",4.65693211370789
"2150",8.87660220631943
"2151",11.9707532708409
"2152",11.7180284409758
"2153",12.8305657904328
"2154",16.7948042431366
"2155",14.6843565415255
"2156",13.5691326380111
"2157",8.12325441327051
"2158",4.60818633174323
"2159",17.0252266148796
"2160",7.06322716258725
"2161",14.5831708801249
"2162",9.71534240357801
"2163",15.2756162079828
"2164",3.25139562675031
"2165",13.7053632332569
"2166",9.9182698709893
"2167",11.2713295567252
"2168",13.847915966622
"2169",15.630034406222
"2170",8.54053564393732
"2171",5.89092936262404
"2172",15.8393660747493
"2173",23.1083229249179
"2174",7.62181720594043
"2175",11.3849312843922
"2176",16.7871036623423
"2177",9.97287733883402
"2178",7.94414014762236
"2179",6.01872379046935
"2180",9.77972640305502
"2181",6.28793342674434
"2182",6.59404241222756
"2183",8.71975043435804
"2184",7.32600111789763
"2185",10.091109856027
"2186",11.4522931833487
"2187",8.79989238168898
"2188",3.93458670130926
"2189",14.6115205953909
"2190",18.3055766222059
"2191",20.7669471419264
"2192",8.15639685835028
"2193",12.8084934241748
"2194",8.69056424931102
"2195",7.45811886890164
"2196",5.04366068499886
"2197",7.33002854740252
"2198",14.0949817229139
"2199",9.07423491968954
"2200",5.93736029757177
"2201",5.92935625966737
"2202",8.46549383905251
"2203",4.86312149537523
"2204",15.8457289908425
"2205",14.1187362414898
"2206",8.9194970589306
"2207",10.4637225949468
"2208",7.07015417599785
"2209",12.9890575103744
"2210",7.88692423588731
"2211",11.6440901331344
"2212",12.0770094456989
"2213",11.5664474828232
"2214",6.19176654265639
"2215",11.3898729066399
"2216",15.9062902909169
"2217",7.9895902308701
"2218",8.2070924762412
"2219",7.50776885308294
"2220",6.88163811443729
"2221",10.8051851093939
"2222",9.86288836910516
"2223",11.3081877418382
"2224",10.7411742470057
"2225",9.18580170720165
"2226",13.5053024149315
"2227",7.77586739525924
"2228",5.02170422080592
"2229",8.93943249741963
"2230",8.01564499363894
"2231",23.585444034898
"2232",7.11169469290331
"2233",7.79599050469392
"2234",6.9253528195788
"2235",8.99576650564626
"2236",11.0730557847558
"2237",10.6893494426954
"2238",9.27894144143153
"2239",5.11382994214964
"2240",14.7964395623741
"2241",6.54946076078578
"2242",23.6866322787048
"2243",6.19585484232714
"2244",2.4627771111735
"2245",8.37210260203542
"2246",5.45310229176266
"2247",6.61880917312341
"2248",11.4814558854201
"2249",14.1758021705073
"2250",15.0530528069623
"2251",10.3156686137269
"2252",14.0286709444842
"2253",5.7536795409558
"2254",18.6555596369944
"2255",9.62192441883191
"2256",8.91925071757452
"2257",16.1805658045592
"2258",8.74694896026793
"2259",8.10449467281104
"2260",3.62020642263586
"2261",9.25405870765811
"2262",23.7228631621013
"2263",4.7756896259002
"2264",15.6657871630335
"2265",6.26300525701576
"2266",11.0191485481952
"2267",9.64772901015388
"2268",10.0419243754434
"2269",5.50956770066585
"2270",19.0115835388014
"2271",13.0721853224446
"2272",7.33902397859186
"2273",5.72000286228148
"2274",10.0283725297714
"2275",2.12440037604753
"2276",4.59819666606906
"2277",11.8607685604531
"2278",16.2008221403457
"2279",12.7200779062789
"2280",6.18336835013589
"2281",12.0699108908546
"2282",8.68313149831315
"2283",7.45331908699103
"2284",14.6469513509859
"2285",11.3576363113327
"2286",5.07708363139611
"2287",9.71047522935718
"2288",8.14573606699231
"2289",14.8366139585804
"2290",8.24925460935793
"2291",15.2370146319442
"2292",3.84994284719654
"2293",9.71892844647572
"2294",10.8111583238689
"2295",11.5569082719859
"2296",8.62654418975696
"2297",8.40518272984425
"2298",9.94293942553536
"2299",9.22473975573581
"2300",3.25854280578977
"2301",6.51923638570079
"2302",1.4120634522349
"2303",4.86312149537523
"2304",11.4987631628748
"2305",13.5388479113249
"2306",4.64756480416977
"2307",9.06425860927159
"2308",7.93396440478791
"2309",13.8485953776021
"2310",9.25248595417058
"2311",9.8669051402056
"2312",9.65602717365402
"2313",4.42486424732527
"2314",9.58128433997003
"2315",7.07922147150045
"2316",13.5268260818285
"2317",13.3292991569639
"2318",8.45547410547827
"2319",7.39146965937125
"2320",9.76265946611645
"2321",11.1503777005418
"2322",6.43796272719096
"2323",7.75224982235353
"2324",10.261091848608
"2325",10.1871261422816
"2326",8.66268136944483
"2327",12.3600933906186
"2328",14.0195420688915
"2329",9.77834991631514
"2330",11.7729629741242
"2331",9.09735902626257
"2332",11.9918909180513
"2333",12.7466709077277
"2334",6.34039401943035
"2335",5.91436652761497
"2336",8.28022209201274
"2337",4.95806160520718
"2338",6.44792890499581
"2339",9.13435516097954
"2340",20.3660236879337
"2341",5.73387619746335
"2342",20.3597220529341
"2343",9.64264008898422
"2344",17.8845332426875
"2345",10.0765418440921
"2346",5.71905438562855
"2347",4.29462120340045
"2348",6.74087573385049
"2349",13.3782958811194
"2350",5.11282875833274
"2351",10.0886764017575
"2352",10.7656310714213
"2353",7.74561647216219
"2354",12.0291770346521
"2355",6.2908222540196
"2356",2.27928637561355
"2357",7.75424227059475
"2358",20.5177359677355
"2359",3.86091075891166
"2360",7.1186395507733
"2361",11.936036687625
"2362",6.26300525701576
"2363",7.10997100297686
"2364",9.61013271544543
"2365",7.46198571726091
"2366",19.6071657857347
"2367",2.46138111745144
"2368",10.0103072748387
"2369",9.3850551763355
"2370",13.4892067555176
"2371",15.8901982803513
"2372",12.8682295919169
"2373",9.00005784068202
"2374",9.14942905579763
"2375",6.05292010950692
"2376",9.81378010127697
"2377",5.88334385606316
"2378",7.09743148497889
"2379",10.7494716381372
"2380",2.28138102215671
"2381",13.7142257566268
"2382",15.7034943670819
"2383",11.8291480611612
"2384",7.68722046016983
"2385",11.7336134962708
"2386",7.76042676836904
"2387",6.91958747062618
"2388",6.6298790328193
"2389",12.2474727103585
"2390",11.0892300728961
"2391",5.79483079279025
"2392",5.524134242458
"2393",11.5154434994907
"2394",7.93567667627899
"2395",11.7401140633254
"2396",10.4604747776126
"2397",13.6117300543076
"2398",5.41153588997205
"2399",6.82241197630854
"2400",8.10867352830792
"2401",7.11441532646161
"2402",3.03833914237462
"2403",12.5364054396351
"2404",9.14681517156192
"2405",13.2845454192419
"2406",10.1584085903752
"2407",9.64631689807052
"2408",8.33947069383592
"2409",6.3477580903746
"2410",15.3140127127415
"2411",5.77028126336037
"2412",8.07532773877564
"2413",2.31127866669574
"2414",10.9350157749219
"2415",8.86443674759023
"2416",9.88218012170351
"2417",12.704984530362
"2418",13.4280542379565
"2419",6.53115594285407
"2420",3.62020642263586
"2421",3.88272708014094
"2422",16.1687899623117
"2423",20.6322968955895
"2424",6.1273343108513
"2425",17.8358971425166
"2426",17.82715520608
"2427",8.33603951485951
"2428",6.04702861053649
"2429",9.53613583433427
"2430",8.43369395803019
"2431",9.93629667665396
"2432",7.85473046515478
"2433",10.4867221559603
"2434",14.3501124955275
"2435",5.73567565098223
"2436",9.84246066181351
"2437",8.76593041534176
"2438",3.10332606157757
"2439",11.3170162944046
"2440",10.6869765401766
"2441",8.04354364184346
"2442",14.8312196456504
"2443",9.59742793810107
"2444",10.9452076071641
"2445",8.96545361223168
"2446",12.0283504502363
"2447",5.71067111088548
"2448",9.67893779425676
"2449",14.5929050047302
"2450",9.87887500157105
"2451",6.41217652525168
"2452",8.27383999754922
"2453",10.8253109486165
"2454",3.10842735088592
"2455",1.42438088979118
"2456",11.2825123729197
"2457",10.4818523651168
"2458",9.53215413641994
"2459",7.3718035886714
"2460",12.5786276046071
"2461",7.09740579726714
"2462",7.47453156937793
"2463",10.4369603182789
"2464",18.592484910877
"2465",10.294880286286
"2466",7.22447872321641
"2467",21.2503530589348
"2468",10.316393592125
"2469",14.8219553240625
"2470",5.83841130323022
"2471",6.1812839758091
"2472",11.6721027146822
"2473",7.21652694423675
"2474",24.3434369395481
"2475",4.42668288773397
"2476",8.83463368375607
"2477",4.9150465184462
"2478",14.591841419505
"2479",14.8149529960134
"2480",16.0502074489329
"2481",18.3971077467316
"2482",8.54371694296543
"2483",13.0277628485987
"2484",4.79162624702406
"2485",6.9695867925701
"2486",14.1620222705024
"2487",12.8078761427993
"2488",16.1254650988346
"2489",10.7136456481567
"2490",8.31620128876099
"2491",13.5768386569065
"2492",14.8614929246444
"2493",5.23161965415314
"2494",16.1642379253255
"2495",11.043655421881
"2496",5.69693294078796
"2497",16.7601407984032
"2498",8.28506855108561
"2499",8.53844962457404
"2500",11.2209283836853
"2501",7.1793102573804
"2502",10.1695727698965
"2503",9.12990834167774
"2504",13.3294870451583
"2505",9.10000133128456
"2506",6.23163509525141
"2507",10.8147604461172
"2508",4.14819820466094
"2509",10.2926913431927
"2510",10.7408311144151
"2511",13.5621844354245
"2512",16.9691675912312
"2513",10.9503616590734
"2514",12.7527912324245
"2515",17.0314503565288
"2516",9.78342102378438
"2517",13.5501273545012
"2518",7.02358213687924
"2519",11.726003856903
"2520",7.41663613797292
"2521",7.06724068267432
"2522",11.7336134962708
"2523",9.94071195070717
"2524",14.8058064892799
"2525",16.5079103163052
"2526",13.1238732890466
"2527",12.0501529017264
"2528",5.34558582011641
"2529",15.7544084229944
"2530",5.35309371531237
"2531",14.4729038333883
"2532",13.2700890402652
"2533",12.0102847689273
"2534",7.22181207795221
"2535",8.51175060154335
"2536",11.8339321967834
"2537",5.91655796913371
"2538",16.1978000768322
"2539",16.2887343657017
"2540",3.58502694926148
"2541",10.4937025760244
"2542",12.7808732470997
"2543",23.6643225225127
"2544",8.07893512724897
"2545",6.03322645501839
"2546",9.0658187967601
"2547",9.29388719457433
"2548",13.5346085258653
"2549",6.29819111981315
"2550",9.01683072716551
"2551",9.97698419802839
"2552",13.6410327260649
"2553",14.7637803270295
"2554",7.63591509600221
"2555",8.98415821643098
"2556",10.0347349950137
"2557",4.87121702235335
"2558",15.2442345178492
"2559",10.7158330549491
"2560",10.7210392910143
"2561",10.3360430150084
"2562",7.17853790410314
"2563",9.22277548915545
"2564",14.05189539016
"2565",4.65631607686015
"2566",6.41561873018878
"2567",20.0018947303695
"2568",6.54631009994399
"2569",5.96090048569
"2570",11.8681444441849
"2571",3.49254909057812
"2572",5.92457938171274
"2573",7.28317620947867
"2574",11.5136708230629
"2575",4.95855635338514
"2576",20.7144534515651
"2577",5.47427557841543
"2578",5.92506514696218
"2579",6.86115902076911
"2580",7.66300053789024
"2581",8.93892931388262
"2582",12.2961188731137
"2583",10.3847657330688
"2584",9.92555272037377
"2585",9.52207386879533
"2586",5.93101990487342
"2587",12.3084322597732
"2588",10.8627789991415
"2589",7.267313488052
"2590",6.21281618494412
"2591",13.8614251332631
"2592",10.3759764953314
"2593",3.84175308181806
"2594",5.83927341714373
"2595",14.0477254077175
"2596",20.3576589047987
"2597",2.39946160084232
"2598",6.44357047726275
"2599",13.6142344798483
"2600",7.07053143831596
"2601",7.2160081232665
"2602",12.9877395595982
"2603",23.2934111898221
"2604",13.8238587735172
"2605",15.3466052922206
"2606",10.035151602875
"2607",7.92728088006502
"2608",10.7552105947339
"2609",11.6801350795459
"2610",8.70249536568935
"2611",6.93336275492197
"2612",9.90380837630904
"2613",10.5994261504439
"2614",7.29073272680955
"2615",16.2491884114685
"2616",9.09924999943525
"2617",10.6513090547665
"2618",8.93733043039277
"2619",7.2374660399464
"2620",8.71250947923427
"2621",15.3836963665626
"2622",9.15596662255886
"2623",14.0277211405773
"2624",3.72664471085503
"2625",21.2412548114489
"2626",23.6956773326424
"2627",15.0598065814714
"2628",9.87504412715562
"2629",10.5135019497271
"2630",14.3030425482028
"2631",6.4437539072289
"2632",8.46043150906795
"2633",15.9082468998846
"2634",5.00261512834405
"2635",10.6983711708689
"2636",5.89541020363321
"2637",12.0712659688561
"2638",6.97804513103254
"2639",6.73677628596155
"2640",10.5188393538247
"2641",6.20798854901791
"2642",5.59972944039313
"2643",14.6866766679725
"2644",8.8822252439941
"2645",8.19100656939356
"2646",8.79137380422231
"2647",11.4774852546628
"2648",2.4400418786593
"2649",12.3119705093427
"2650",8.87571356668637
"2651",11.9393977185672
"2652",13.3882337616955
"2653",5.77503164838026
"2654",9.69729735574909
"2655",14.7945075923315
"2656",8.52603787150253
"2657",9.12099787399388
"2658",9.19605577309306
"2659",10.1146849605356
"2660",13.1817501876506
"2661",11.5721537927012
"2662",4.50975568113226
"2663",4.65449844705509
"2664",8.69802518115813
"2665",9.38310844261038
"2666",12.5873553421219
"2667",11.0501485934785
"2668",16.1042570512536
"2669",9.13020041811989
"2670",13.3993985322213
"2671",13.8485192660317
"2672",4.00315671182922
"2673",4.70429876137577
"2674",4.25398450061768
"2675",5.0973050653782
"2676",10.0430071097591
"2677",9.86437567272277
"2678",8.87706607138744
"2679",11.1954003482666
"2680",7.08931071817887
"2681",18.4974993071308
"2682",4.60037192776627
"2683",7.25105020406856
"2684",16.1445706165202
"2685",10.3876791229373
"2686",8.74031494165639
"2687",7.95082596048992
"2688",11.4366915069914
"2689",9.26456747118979
"2690",10.4749292430275
"2691",8.81539511019747
"2692",7.49336232415594
"2693",10.4607827244648
"2694",11.9489658271422
"2695",9.61115198143155
"2696",6.9253528195788
"2697",12.4385710002283
"2698",9.97603739394238
"2699",14.4490717319063
"2700",8.7812586374195
"2701",11.9700602662801
"2702",7.29047014009514
"2703",5.28586781584119
"2704",12.6153110005836
"2705",6.9977369272696
"2706",12.6822975212289
"2707",5.57470715896965
"2708",8.54729725084258
"2709",3.77312935416391
"2710",8.71405079807151
"2711",13.8190954029334
"2712",11.9626347956603
"2713",14.1468986712289
"2714",6.7778765680887
"2715",12.0772342142565
"2716",6.59013720064502
"2717",7.63628523432218
"2718",12.0929688797456
"2719",13.0595511816601
"2720",6.88055816710629
"2721",13.2589899388477
"2722",14.0510957467741
"2723",10.9943088016085
"2724",16.8701806090817
"2725",10.7040200676413
"2726",9.06920634145369
"2727",10.190656243366
"2728",10.9877377529206
"2729",8.89693670300718
"2730",6.94981971895182
"2731",8.71733787136998
"2732",23.5646551809661
"2733",10.2832192783702
"2734",11.5155191637229
"2735",7.77178696713544
"2736",4.40391364057177
"2737",19.2094754705237
"2738",12.0882798721632
"2739",5.57763323639757
"2740",2.82249129805387
"2741",6.53895994478486
"2742",9.64438181447386
"2743",9.89757646058332
"2744",11.6285395769319
"2745",6.86752498448973
"2746",14.0282416550679
"2747",10.8253109486165
"2748",5.73156028361485
"2749",11.2261243021787
"2750",12.317712401003
"2751",6.02301072684059
"2752",5.23676386320474
"2753",7.12670301446327
"2754",15.8725767301025
"2755",11.7452469461543
"2756",3.08593884473143
"2757",13.2163040941274
"2758",5.11973632367826
"2759",19.4345612524729
"2760",11.7362104106584
"2761",7.32844832592883
"2762",2.37398350582878
"2763",8.21918214738173
"2764",14.0626975485456
"2765",7.43470384455379
"2766",6.23397271308626
"2767",10.8771516197761
"2768",8.77971422787803
"2769",3.99483353964574
"2770",13.7298652549139
"2771",11.6289494698576
"2772",7.41082733229517
"2773",10.2156464529871
"2774",8.21151610799591
"2775",12.1841962981663
"2776",10.0199150181667
"2777",23.6375489661391
"2778",12.4032384689403
"2779",12.3733398338419
"2780",5.67687939824499
"2781",4.99991821517327
"2782",11.6853949584023
"2783",7.44157275198297
"2784",3.88779265564114
"2785",11.7718873649917
"2786",9.41501460496179
"2787",10.5382719821141
"2788",4.37225793765094
"2789",5.98205794818896
"2790",7.13969317577661
"2791",6.7390041825402
"2792",17.6190852999117
"2793",9.66203698561878
"2794",7.89544490432864
"2795",14.6219755238083
"2796",8.27383348572594
"2797",7.19033176053851
"2798",8.82528366778838
"2799",4.51814700274161
"2800",9.75746113756044
"2801",10.937757192415
"2802",8.44328865468388
"2803",8.65785947390181
"2804",4.13380969014477
"2805",13.5079763074269
"2806",8.16971348320048
"2807",7.05571448970506
"2808",11.850737461612
"2809",9.11943803610158
"2810",11.4174133773708
"2811",12.5748018941256
"2812",9.47348059743181
"2813",16.122297410889
"2814",9.96248582957687
"2815",4.02176081559185
"2816",10.5185738796325
"2817",4.67335700001716
"2818",8.04715543708932
"2819",10.2972407844702
"2820",7.13675662839255
"2821",9.05361800368147
"2822",12.7848563116783
"2823",6.45908431748719
"2824",5.68319019288343
"2825",8.6775111523817
"2826",4.36400490401592
"2827",8.72434900074007
"2828",8.31361697476192
"2829",15.7489016700732
"2830",12.5413496639365
"2831",13.8461906033234
"2832",7.10593853159466
"2833",7.32512967749986
"2834",6.99065177506597
"2835",8.50721789172985
"2836",13.7564096514004
"2837",6.41565683352145
"2838",6.45600653365217
"2839",7.25578506240475
"2840",10.8993119297645
"2841",6.5194846866954
"2842",7.49210696203575
"2843",4.65133093117802
"2844",16.8096775314971
"2845",11.6568352469467
"2846",4.92920321047082
"2847",10.6363938823656
"2848",12.4783650293199
"2849",8.34410877439141
"2850",8.09149205619943
"2851",7.39967101385364
"2852",13.0980031344779
"2853",4.73298199660734
"2854",4.94865548293518
"2855",7.92047821065879
"2856",7.05648074065821
"2857",7.59158998379145
"2858",6.8480862890646
"2859",8.6849704287238
"2860",6.76574762479205
"2861",7.35073184074756
"2862",7.92888921302768
"2863",13.18230778097
"2864",4.62300571345632
"2865",11.3529228032448
"2866",13.5732424712278
"2867",2.57509597944671
"2868",4.78542062126273
"2869",6.28728360799304
"2870",5.87903936502946
"2871",5.26239756424175
"2872",13.5594255362309
"2873",7.75397102808525
"2874",19.1605112573685
"2875",9.52217901914754
"2876",4.77450702992675
"2877",7.68505124894258
"2878",16.1486656039846
"2879",13.5542585920925
"2880",16.1054280329762
"2881",2.85074641212626
"2882",7.44267287625466
"2883",10.0359889008681
"2884",6.35329726178085
"2885",7.45068104565164
"2886",9.17463606223805
"2887",5.22087089607801
"2888",10.6714222083028
"2889",5.68564537846544
"2890",4.43568892815735
"2891",9.67761529198981
"2892",13.6097562927552
"2893",6.39182059996875
"2894",4.75102709796231
"2895",4.28203826825245
"2896",17.6253501899398
"2897",10.3061652398645
"2898",16.1421033930101
"2899",18.042885680126
"2900",8.97657488093051
"2901",2.60724496016923
"2902",16.8868492242246
"2903",6.68647853968739
"2904",19.0162023301282
"2905",9.26776075123567
"2906",11.647967232304
"2907",7.95724396545426
"2908",18.2632078800323
"2909",7.38952409413854
"2910",3.08916205369003
"2911",19.5737123263679
"2912",10.2157797040065
"2913",17.4413530636379
"2914",15.7841295360674
"2915",15.9180544296892
"2916",8.1537448333932
"2917",13.0301207949597
"2918",20.7068443524498
"2919",7.34528908423581
"2920",8.42078744517962
"2921",5.46226351248227
"2922",7.37281105603559
"2923",7.29141875409957
"2924",4.7756896259002
"2925",15.8421502310292
"2926",12.6973114785163
"2927",13.2001438566426
"2928",2.32526194099093
"2929",12.2991992611123
"2930",9.66889834018382
"2931",13.8411507495514
"2932",7.88732124333637
"2933",10.6234145119812
"2934",9.86668667911587
"2935",7.4966967652932
"2936",6.44764026340898
"2937",11.3989996210334
"2938",9.4673256506255
"2939",12.6425261996724
"2940",9.70201040172687
"2941",13.3693433213561
"2942",21.9129768434401
"2943",5.22237651168757
"2944",10.5952246869064
"2945",9.81797550323688
"2946",21.4506925041546
"2947",15.8346196151596
"2948",6.90704097038335
"2949",11.7219555952415
"2950",10.0328879496882
"2951",10.2585524902517
"2952",8.17607230047177
"2953",8.83076488171191
"2954",7.10154184870513
"2955",11.2248248552076
"2956",2.37245375637827
"2957",15.2692441748979
"2958",10.4287167380763
"2959",13.491940202303
"2960",10.4396359437542
"2961",4.20863113530812
"2962",21.3839036842201
"2963",17.8012306758
"2964",9.16904593464479
"2965",8.28229245729867
"2966",6.07268988069486
"2967",8.30326078712358
"2968",6.92715768817349
"2969",10.3242716978501
"2970",7.08289025414239
"2971",6.81625895846868
"2972",8.7744812679986
"2973",13.528486523001
"2974",4.38925205514233
"2975",6.55299977755406
"2976",4.72414431459757
"2977",3.63276709954339
"2978",2.87461162809812
"2979",8.97508962783032
"2980",4.37109104246278
"2981",14.6538777914643
"2982",6.05182773029739
"2983",13.9785645680601
"2984",2.06077729147492
"2985",9.28299063165947
"2986",9.98727540960925
"2987",10.681232288495
"2988",13.9093065615075
"2989",17.3405399604975
"2990",12.6757981828975
"2991",8.06224831540747
"2992",9.07603297979389
"2993",13.756925046452
"2994",6.98047965188379
"2995",9.68826700867081
"2996",11.4507853486539
"2997",7.59761774034064
"2998",5.73259468945306
"2999",11.1608237303961
"3000",9.89174499274802
"3001",15.9577155383555
"3002",7.5093133022799
"3003",7.63289221238096
"3004",5.77733770875878
"3005",9.81456777235726
"3006",4.49288998846491
"3007",12.6686960968216
"3008",8.01029333358225
"3009",10.0570757289952
"3010",12.3891302938757
"3011",4.14625309662291
"3012",5.84854492388023
"3013",15.0336625720491
"3014",15.030257661948
"3015",14.6953842633844
"3016",15.3007183015694
"3017",9.28062521496143
"3018",11.4542514290087
"3019",4.60952618019529
"3020",3.16629718582407
"3021",17.8592428239128
"3022",8.21918214738173
"3023",11.5797899485319
"3024",16.1950671983631
"3025",8.27193421927338
"3026",9.06272404940208
"3027",9.2791590203529
"3028",11.8352087479325
"3029",3.94840966430836
"3030",10.3959922995378
"3031",11.00211351466
"3032",11.7102289060161
"3033",5.83930189393946
"3034",5.07963634031438
"3035",9.16213928038935
"3036",6.89856954797246
"3037",5.50582999871041
"3038",3.88272708014094
"3039",11.5807944168031
"3040",3.84099599750402
"3041",10.3151533503386
"3042",13.8519861305996
"3043",15.3965435604745
"3044",9.06022924201832
"3045",15.9651442564341
"3046",9.301828014824
"3047",18.6957731028757
"3048",14.9001412292498
"3049",10.4443660172285
"3050",12.9725971629078
"3051",8.40683943950165
"3052",8.30455694111298
"3053",7.33002854740252
"3054",4.63716817270638
"3055",10.9489496643155
"3056",17.8732319134391
"3057",8.12046030297586
"3058",5.04907451981809
"3059",11.2196418390358
"3060",2.87447355250703
"3061",14.8312196456504
"3062",4.49767062152733
"3063",3.26723894079231
"3064",8.84635349213929
"3065",15.7003906984571
"3066",8.88036797995748
"3067",13.8849970659722
"3068",13.7493962485046
"3069",6.46048177370862
"3070",13.4976854802718
"3071",18.2291957265157
"3072",13.8406192722626
"3073",8.74882638855159
"3074",17.5416975047818
"3075",9.64108622007386
"3076",7.33623812867903
"3077",4.65371148673031
"3078",5.92465167615933
"3079",17.1258085626492
"3080",12.3182930224297
"3081",10.4515369245128
"3082",15.0847736522195
"3083",11.3706650352716
"3084",9.81456777235726
"3085",9.93697291031456
"3086",6.38452574937081
"3087",7.55317730777001
"3088",15.3681340231303
"3089",10.7731097301104
"3090",2.05144923107284
"3091",12.6175545465598
"3092",9.25964900167343
"3093",11.9403974967806
"3094",9.93571022014229
"3095",15.6966470951902
"3096",11.0009135540404
"3097",5.95749502710176
"3098",8.07326619950303
"3099",7.70973937218009
"3100",5.99393729969503
"3101",7.18038177049417
"3102",14.6837541144325
"3103",3.08620073469977
"3104",10.655326212508
"3105",14.6175557226418
"3106",9.93454506631483
"3107",4.77067561511665
"3108",7.46416515642773
"3109",11.042807459189
"3110",12.0074731448562
"3111",15.6812130557187
"3112",10.0231192928338
"3113",17.8358971425166
"3114",7.10259395287317
"3115",11.0159369173112
"3116",11.2568617164834
"3117",1.56905163789551
"3118",12.8199028530126
"3119",17.3244418062304
"3120",13.1803900060535
"3121",9.68040936628878
"3122",7.33097066178351
"3123",4.78152812496275
"3124",9.86598031115193
"3125",15.0108125468847
"3126",9.92358911738462
"3127",15.9743397485387
"3128",9.66231839131477
"3129",7.34564348981134
"3130",11.3223537022244
"3131",12.7031940530123
"3132",9.026456175485
"3133",10.0193517011709
"3134",13.2069083870326
"3135",8.22775157528582
"3136",8.14568598535466
"3137",8.92028339164649
"3138",10.0231340350479
"3139",6.13516264342816
"3140",9.10180491708332
"3141",5.11939532729596
"3142",4.84543844470148
"3143",4.68663231454781
"3144",8.85578471822428
"3145",3.80260206148412
"3146",15.721158860874
"3147",6.92443022391853
"3148",6.54565337884094
"3149",11.9740859718265
"3150",15.7172758617858
"3151",7.44199729218808
"3152",3.69616866094936
"3153",4.77028477808523
"3154",7.75678442861721
"3155",23.5487179820741
"3156",5.11119675586089
"3157",8.87695360665901
"3158",10.3314179135682
"3159",10.1651655519097
"3160",9.63244393766696
"3161",18.3581270574677
"3162",7.2979037374334
"3163",9.74589321250709
"3164",7.42036954677945
"3165",4.99142204061873
"3166",18.4974993071308
"3167",8.09835385235468
"3168",11.0497554365936
"3169",4.12301916876473
"3170",12.3561961243164
"3171",12.0892809540884
"3172",9.80487327753296
"3173",17.6427825377976
"3174",7.24257984059107
"3175",7.24124613234652
"3176",8.74735616231197
"3177",9.02032871989105
"3178",16.4285624970947
"3179",9.30123560988665
"3180",15.8359549942816
"3181",4.64283182242166
"3182",6.03153647353886
"3183",10.509766554576
"3184",5.38625129963987
"3185",8.47400571058358
"3186",11.4995974937281
"3187",9.67128757904317
"3188",17.793200578044
"3189",5.76335364079527
"3190",6.91358758998389
"3191",13.6462173534332
"3192",17.2738573811977
"3193",8.31740531638934
"3194",13.7822146392325
"3195",7.1350417447709
"3196",9.38930769549476
"3197",16.9015762122007
"3198",5.96121847450339
"3199",17.345178791424
"3200",11.6271496297082
"3201",6.94676133263789
"3202",14.7507814495815
"3203",14.5321828193969
"3204",4.65101482030205
"3205",5.79931173120621
"3206",14.7049628218361
"3207",3.26486595079356
"3208",9.78868997576848
"3209",13.9977014429254
"3210",8.20308674908618
"3211",10.4169776164092
"3212",11.6590204828178
"3213",8.7934928829165
"3214",9.08728588914317
"3215",7.3917746690415
"3216",16.5518427893638
"3217",9.65359109884444
"3218",3.18040299767878
"3219",9.55710387677561
"3220",11.0455869943701
"3221",11.0392923759845
"3222",16.140297588165
"3223",7.38364677859605
"3224",9.14022483477434
"3225",7.40231125655046
"3226",11.3214138743889
"3227",3.36260388386489
"3228",3.95618334158845
"3229",6.22979534693422
"3230",9.04988454744749
"3231",7.22128122373045
"3232",10.7660896394523
"3233",10.0886764017575
"3234",8.06314999807314
"3235",17.6642759495845
"3236",7.75929529235604
"3237",6.44383491568652
"3238",8.28026515833537
"3239",9.3193868083776
"3240",11.6813861592314
"3241",10.0834898985198
"3242",7.59639197771919
"3243",17.8774217537097
"3244",10.0958712864258
"3245",9.95853849941394
"3246",3.7193812108439
"3247",9.77685456114871
"3248",8.51564320996251
"3249",23.6746745876478
"3250",12.1983073660407
"3251",13.8042104009432
"3252",14.7114934622181
"3253",5.11090048913537
"3254",8.83472624796569
"3255",13.3395392815074
"3256",5.40503884922461
"3257",10.0165865683425
"3258",5.4194123126796
"3259",7.32500864506433
"3260",7.90466114103295
"3261",10.6723249828062
"3262",3.9008456336701
"3263",6.93336275492197
"3264",9.42352921473991
"3265",6.94725525929994
"3266",4.8375362892486
"3267",13.6751586814607
"3268",7.63969752859736
"3269",7.21484711872224
"3270",16.6423849868651
"3271",2.58119410361343
"3272",5.67775117345166
"3273",15.4102753108194
"3274",8.37428242481874
"3275",4.01238213695266
"3276",9.45944800328427
"3277",7.17949706643952
"3278",5.14611400693089
"3279",4.24921113061885
"3280",9.44101171714725
"3281",7.86784753484446
"3282",18.8287446054344
"3283",3.83074339775814
"3284",5.0471732063786
"3285",8.85908976450557
"3286",5.77112510361713
"3287",10.4349742549419
"3288",13.4060875096902
"3289",12.4049688433444
"3290",14.769395094769
"3291",9.86421371897272
"3292",9.85229872910684
"3293",10.0106202875726
"3294",7.267313488052
"3295",7.05532854699873
"3296",11.0259592977379
"3297",5.10057807782828
"3298",13.6276729968909
"3299",8.23818631018987
"3300",10.8137419657732
"3301",9.9307455932527
"3302",19.4933687436395
"3303",7.12261309690219
"3304",4.07351625655716
"3305",4.19720762054254
"3306",18.4285689580246
"3307",21.4488151884564
"3308",5.27034254339588
"3309",7.61832670392515
"3310",6.02776532073105
"3311",7.47714168385868
"3312",7.44370344717696
"3313",6.19778311761314
"3314",10.4961898569527
"3315",12.6489372767646
"3316",4.70811381381048
"3317",4.80118323969643
"3318",6.18202913763987
"3319",14.9916751425021
"3320",5.60597290640688
"3321",11.7122344861578
"3322",13.9378743884271
"3323",11.2315188067674
"3324",7.67068568321986
"3325",13.5441949048217
"3326",16.228453195095
"3327",11.5487190132018
"3328",9.58776591416315
"3329",11.6884525267252
"3330",7.31735522252075
"3331",10.6423131046287
"3332",11.7775374261564
"3333",13.5395221160614
"3334",9.60865900956128
"3335",11.6564969881198
"3336",14.2674681565652
"3337",6.98619499375522
"3338",12.3647005898686
"3339",16.1517069592599
"3340",17.7813948580005
"3341",7.07944943207169
"3342",9.90768349420063
"3343",9.21952864044095
"3344",8.67394749320233
"3345",13.1561209881775
"3346",4.63404361151959
"3347",8.46627301259154
"3348",5.54762123032931
"3349",16.3096383235741
"3350",4.17246630349797
"3351",7.77537404681254
"3352",10.3687996547708
"3353",5.96050676199914
"3354",11.3105059033879
"3355",10.6619726129105
"3356",17.3913792373227
"3357",15.3411325447127
"3358",13.9608421959685
"3359",11.7858623627333
"3360",12.6608134513321
"3361",6.35112857920311
"3362",14.5892563019902
"3363",8.6064372558822
"3364",12.9590143707551
"3365",6.86795100586875
"3366",14.703125184746
"3367",13.9046832158981
"3368",8.97503825967577
"3369",11.5953254800446
"3370",6.5912320945236
"3371",9.55716412807184
"3372",14.9206169329067
"3373",7.93535618486296
"3374",12.1445175980865
"3375",17.0924893931901
"3376",5.73567565098223
"3377",13.3820368973062
"3378",10.8599340221922
"3379",14.3744599903551
"3380",5.23618535436107
"3381",1.41605932900541
"3382",21.1402383494931
"3383",5.63158607409691
"3384",7.37178368507105
"3385",9.56561899861808
"3386",9.78682248195693
"3387",12.6123527735764
"3388",3.81576622539759
"3389",8.51892874277603
"3390",5.71406492037487
"3391",7.9542498956433
"3392",4.42023280153039
"3393",15.8449398139442
"3394",7.15950985395664
"3395",4.72299875514297
"3396",13.7659655075363
"3397",11.7441645030966
"3398",9.35077924449308
"3399",13.8123641168715
"3400",12.2785686828871
"3401",14.9001412292498
"3402",7.88721213786624
"3403",5.931832082639
"3404",11.6022678240781
"3405",4.90341809599393
"3406",9.80686400520961
"3407",8.79964788077393
"3408",7.98773094430447
"3409",11.9709082221629
"3410",5.6896758424795
"3411",8.37603966947447
"3412",5.34218729304938
"3413",10.3087406989024
"3414",14.863948823167
"3415",13.424375679653
"3416",18.8075632066882
"3417",10.754067945805
"3418",9.77788898978319
"3419",6.18564336309065
"3420",7.05872563187088
"3421",23.1806491272626
"3422",14.1548389252195
"3423",9.39904554714367
"3424",7.92638755017717
"3425",9.20216894660172
"3426",11.8508374823111
"3427",7.59490803550933
"3428",10.1610738527122
"3429",4.1637566976454
"3430",6.96831898208013
"3431",12.3011345180345
"3432",5.57084428571589
"3433",6.49481424375556
"3434",4.75444361365226
"3435",18.3763902249089
"3436",7.83748414520892
"3437",8.0655426066354
"3438",8.87722459888145
"3439",9.9152704732514
"3440",4.20689216520647
"3441",10.5994261504439
"3442",11.3312379484933
"3443",17.7841566306121
"3444",8.40093963105784
"3445",11.7759257864444
"3446",10.0797293289129
"3447",11.6352692752817
"3448",7.86143328805367
"3449",4.36766646209727
"3450",9.01533663913768
"3451",9.76914929235073
"3452",12.0264589163904
"3453",20.0911365397527
"3454",13.5599123443472
"3455",6.18434996766691
"3456",9.12039824891944
"3457",7.81501435799207
"3458",6.86404177841732
"3459",15.9000014684124
"3460",5.27314006593785
"3461",8.57284836168289
"3462",10.0629368072468
"3463",10.0183582960741
"3464",10.1719189702566
"3465",8.32707519010052
"3466",3.98278537123443
"3467",11.122655570145
"3468",8.21244854326707
"3469",10.1718402792919
"3470",13.9745312688224
"3471",12.8467287403545
"3472",7.22083236144114
"3473",7.0935589459821
"3474",3.95661037038395
"3475",11.1872850032406
"3476",5.61740527874727
"3477",10.1490726228417
"3478",5.31863649997195
"3479",4.14806898426172
"3480",7.16988731466745
"3481",18.4378082355711
"3482",12.9481864027277
"3483",11.5487190132018
"3484",16.0750275070251
"3485",6.17961690704663
"3486",15.7160094395432
"3487",8.4534224824324
"3488",9.70378093056537
"3489",11.5785289294724
"3490",9.12486711487355
"3491",10.3991950943405
"3492",4.52615265778677
"3493",8.75088230480092
"3494",7.45747690063421
"3495",11.1154655422002
"3496",11.9626347956603
"3497",11.1080002258458
"3498",6.31250233088386
"3499",4.51079779986109
"3500",6.95448594070376
"3501",19.5744165939807
"3502",12.4646497595906
"3503",13.6716095817054
"3504",14.5945236376487
"3505",10.1211116781898
"3506",3.29729236637928
"3507",4.99224616138714
"3508",8.5013374320557
"3509",5.02886741770382
"3510",10.210979011032
"3511",11.6339117999489
"3512",5.73772121462688
"3513",11.4888556667626
"3514",9.54752829618819
"3515",6.98926348681712
"3516",5.92164764195482
"3517",23.7870894499951
"3518",11.122655570145
"3519",10.8705930743519
"3520",7.37548973468511
"3521",6.96784672010179
"3522",10.3310224914378
"3523",6.4096953051824
"3524",7.27689733121247
"3525",10.1375790074305
"3526",2.60017997941931
"3527",9.86852377877599
"3528",13.2459794240241
"3529",12.7899850658569
"3530",16.1371053898903
"3531",13.1077155279641
"3532",7.95546979666073
"3533",6.27758283586076
"3534",9.75216661682787
"3535",13.1782086553095
"3536",10.1755814167211
"3537",5.92935625966737
"3538",17.0528859231588
"3539",3.71733860597158
"3540",9.90235166614546
"3541",3.0428293607573
"3542",4.00587246057746
"3543",4.70942651122239
"3544",7.49170887334913
"3545",13.3390863471914
"3546",15.7266861220739
"3547",10.9934178642478
"3548",11.5786992479298
"3549",10.3918174006541
"3550",7.54710585660506
"3551",2.38605710367516
"3552",9.08799382660933
"3553",7.76683240979872
"3554",3.87700148156432
"3555",8.94256603240656
"3556",7.18252580658182
"3557",17.7404351810146
"3558",11.3544849451807
"3559",7.52424845208867
"3560",13.598576260114
"3561",10.1909757013391
"3562",18.5686303495005
"3563",15.8464350939558
"3564",11.7234116688157
"3565",5.03863876527872
"3566",9.60466245944627
"3567",11.3411132511388
"3568",9.95419889062398
"3569",6.75148424514354
"3570",11.6058724718729
"3571",13.4036285982116
"3572",14.8618288271668
"3573",6.10823791028771
"3574",9.7978615861844
"3575",13.7608312113644
"3576",10.3256266452032
"3577",8.8224204216057
"3578",9.62354151490683
"3579",7.03703653820722
"3580",4.95028831931648
"3581",10.4342853694198
"3582",8.82280000154859
"3583",9.74643848038868
"3584",6.49412585637081
"3585",9.32938839587558
"3586",9.95810408459714
"3587",14.6717459226947
"3588",2.80020868578979
"3589",9.04157045631022
"3590",14.1620222705024
"3591",11.3130168825983
"3592",14.1892996201638
"3593",15.5967414406443
"3594",18.8008551837313
"3595",3.67727308505988
"3596",4.62159036072781
"3597",10.7281724370814
"3598",16.00792851627
"3599",24.2810568989619
"3600",14.2270620661495
"3601",7.11328598902168
"3602",3.0755752102184
"3603",10.3664763798376
"3604",7.58446660743459
"3605",13.742319325253
"3606",13.9121367825481
"3607",16.2182298714851
"3608",5.39539879193797
"3609",8.38086004821651
"3610",9.27298728321485
"3611",4.65302860049281
"3612",21.2385108736894
"3613",13.3841507906341
"3614",7.2504942125243
"3615",5.02997970226143
"3616",11.9728606477181
"3617",7.71782982687258
"3618",13.5620523690486
"3619",13.4911882380592
"3620",17.1318666166719
"3621",15.6833997390345
"3622",8.67588743177156
"3623",8.83053995432049
"3624",6.94421075429945
"3625",12.2000833380987
"3626",5.14485886556994
"3627",11.4676324236496
"3628",13.549640805173
"3629",12.6352353307668
"3630",3.88577046456194
"3631",8.51392201675843
"3632",7.54584549598624
"3633",9.22740699680624
"3634",11.9709533635045
"3635",7.10198656711033
"3636",21.4641733198806
"3637",5.60463757086846
"3638",6.18344101003398
"3639",8.34660099444036
"3640",8.86639811198802
"3641",18.3980697546926
"3642",8.75363748151371
"3643",8.95623915937992
"3644",15.2812636818877
"3645",11.8953711758985
"3646",13.4826127133641
"3647",4.53853760865811
"3648",12.6376620497494
"3649",9.15163064246735
"3650",17.6500880055304
"3651",21.3862506588573
"3652",14.7437202451164
"3653",9.84987718140345
"3654",23.7259927633181
"3655",11.1154655422002
"3656",14.0840102730479
"3657",12.5722752251474
"3658",18.3904508786972
"3659",14.8305699197265
"3660",6.85392275674019
"3661",9.08078558858106
"3662",10.0506118259317
"3663",15.9745639286474
"3664",9.71976050490796
"3665",7.31949068791455
"3666",10.4263101554618
"3667",7.76679497466172
"3668",11.2484182729796
"3669",10.0075195951855
"3670",7.46071554458125
"3671",7.74278331127471
"3672",9.36850645972777
"3673",14.211270654109
"3674",6.21567726527509
"3675",11.4235250380637
"3676",9.94396099899764
"3677",5.32431061371706
"3678",5.46585790706191
"3679",3.85483142149199
"3680",8.21015347431151
"3681",9.03897624904113
"3682",10.7808530535937
"3683",15.1001400207284
"3684",15.2854826449317
"3685",7.2250517010444
"3686",10.8318925900732
"3687",11.5126710528923
"3688",16.334158748977
"3689",5.9010682723132
"3690",7.44042144715063
"3691",11.3410179358703
"3692",4.65698109854786
"3693",6.7428984139732
"3694",8.32743270092537
"3695",13.898785957019
"3696",7.48601783297759
"3697",13.4491199751165
"3698",7.64612396532468
"3699",16.4884360194155
"3700",14.3591211679789
"3701",11.3549849180612
"3702",16.680506105523
"3703",17.2708438828603
"3704",15.6499857073773
"3705",20.3758608183346
"3706",5.28599070583378
"3707",8.93029487569516
"3708",15.3490501886461
"3709",6.84150239926657
"3710",10.8869346719438
"3711",5.054914647921
"3712",4.81482475701884
"3713",11.2794224733514
"3714",8.79860457458405
"3715",10.7374920315951
"3716",5.91060184014118
"3717",9.96667328966036
"3718",10.0617960851586
"3719",14.7840228343966
"3720",12.4009004883225
"3721",6.92889760316969
"3722",10.1206306392435
"3723",10.0638560455409
"3724",17.278980095448
"3725",17.7956339735678
"3726",9.24774971880578
"3727",7.96167990203667
"3728",10.1574896300675
"3729",12.3977648255983
"3730",10.1540221442534
"3731",3.37690530876229
"3732",10.8567812328893
"3733",14.3127532313748
"3734",11.5423059567841
"3735",9.52622831912481
"3736",9.09295853007492
"3737",7.96169789011478
"3738",24.2124772052637
"3739",16.44767273753
"3740",3.85134067436509
"3741",10.8949344005684
"3742",21.2969009701127
"3743",20.2481131654123
"3744",9.19024108685046
"3745",16.8679930149141
"3746",19.4068376774774
"3747",10.0842226100046
"3748",6.43742587244226
"3749",12.7155671407595
"3750",9.91850666411727
"3751",4.62429581902614
"3752",10.3770474119127
"3753",10.1439072080954
"3754",9.0614334529181
"3755",6.96358703229401
"3756",14.1688098025611
"3757",3.06190763731312
"3758",4.37109104246278
"3759",11.7043265860913
"3760",12.0872779417125
"3761",8.7744812679986
"3762",8.42959974988283
"3763",5.07543616828397
"3764",11.1057098020656
"3765",5.22459991954395
"3766",12.8520683409531
"3767",8.67292563192855
"3768",3.88402461584577
"3769",12.4818892210101
"3770",7.01033749243718
"3771",8.44415594568581
"3772",13.4867607657516
"3773",9.65997712814761
"3774",11.0424425992981
"3775",17.4875376932048
"3776",11.7498584410803
"3777",8.8729963162666
"3778",9.8744892996726
"3779",6.89946264110363
"3780",3.02689479471731
"3781",5.55536381687442
"3782",16.2278024637276
"3783",8.72131190776363
"3784",8.81352752734659
"3785",12.7500722845814
"3786",10.7348665196833
"3787",7.88834326058545
"3788",5.79711843055624
"3789",15.8622039115491
"3790",6.00745648517491
"3791",7.95122469751222
"3792",8.0918579730629
"3793",9.80803334449629
"3794",3.0877829660117
"3795",9.33365273171071
"3796",21.44141941253
"3797",6.50237702021101
"3798",11.6337040788012
"3799",4.70992008441817
"3800",17.8349004731067
"3801",16.2782691230099
"3802",11.2859305484439
"3803",11.9752937350214
"3804",10.0183582960741
"3805",11.560154842627
"3806",14.2002756150296
"3807",8.15401334796992
"3808",6.50612330126907
"3809",5.58971585505257
"3810",17.316753777861
"3811",12.3561164064903
"3812",13.5989490590643
"3813",6.54957123932509
"3814",6.05280707275164
"3815",13.4850075941427
"3816",11.3803937481886
"3817",6.13182736745031
"3818",13.8208701302723
"3819",11.3296841706522
"3820",10.5206170327471
"3821",11.7422102925755
"3822",9.75867684510518
"3823",7.74700385990209
"3824",7.69203409628479
"3825",6.43471961596876
"3826",7.56603619377955
"3827",8.40903847426764
"3828",15.7209307221112
"3829",3.23509448577101
"3830",10.6876056467567
"3831",5.07310271319966
"3832",23.655347775798
"3833",8.74443542310012
"3834",6.03172188699354
"3835",5.68969124025644
"3836",9.44607408559123
"3837",12.4156318590202
"3838",4.30001299608282
"3839",13.7559054338264
"3840",11.3529228032448
"3841",7.29164482367138
"3842",11.3427360599695
"3843",4.39184364820326
"3844",5.43882108896875
"3845",6.85959541984521
"3846",7.58762791568364
"3847",4.42150660856808
"3848",18.6427487968281
"3849",11.3938245113207
"3850",21.9721331021909
"3851",12.0158583750793
"3852",16.4807856418037
"3853",9.32855379393679
"3854",12.8118324453955
"3855",11.9782469920901
"3856",4.25929109570832
"3857",4.20439403645317
"3858",7.18958864872532
"3859",5.07206162095166
"3860",7.38452116661035
"3861",4.4269045310528
"3862",6.1699450988902
"3863",18.1274462120214
"3864",8.24951746818533
"3865",5.75779824141
"3866",10.9389781366156
"3867",8.41478735101851
"3868",13.1632363051379
"3869",8.38847505417329
"3870",9.18354193601331
"3871",13.5581320649117
"3872",14.7656113563722
"3873",13.1687922639931
"3874",7.58918528874569
"3875",4.50762289570719
"3876",4.38623520040387
"3877",11.3131241102664
"3878",15.0838705584579
"3879",10.941487598543
"3880",16.2385747490315
"3881",5.64342231563995
"3882",9.75785810645637
"3883",4.64982216787396
"3884",11.7877351402533
"3885",20.7249821144393
"3886",14.8171848975161
"3887",6.93198927108403
"3888",6.03735067022391
"3889",7.44798991093997
"3890",7.44803157279203
"3891",10.8225022524759
"3892",11.0387081510234
"3893",6.47466338325733
"3894",10.8347463266451
"3895",13.857201289103
"3896",7.81023618764549
"3897",5.57661943207937
"3898",10.188193408765
"3899",9.75842300814946
"3900",13.1805579084566
"3901",10.7935985136851
"3902",14.1144422519751
"3903",15.3041805338475
"3904",10.4243094734387
"3905",18.4924671601656
"3906",10.4462029224479
"3907",17.3414433175359
"3908",15.544490386184
"3909",14.000468963148
"3910",7.32228181050166
"3911",11.1758480017671
"3912",10.0445420850386
"3913",11.5658618414087
"3914",8.17794203538667
"3915",1.03423790637381
"3916",6.62402618407597
"3917",13.2558700340564
"3918",7.58594453000262
"3919",8.42335472720725
"3920",3.37458062769842
"3921",11.1596145472526
"3922",4.32507689392646
"3923",12.0716009621966
"3924",20.1742573164963
"3925",12.4546653390201
"3926",5.62983292789347
"3927",5.07230970989404
"3928",7.17779188976803
"3929",7.17186228111839
"3930",9.48880188925489
"3931",13.8821387763558
"3932",13.2486604902569
"3933",11.6590204828178
"3934",1.42463735338704
"3935",9.29388719457433
"3936",20.3096230595631
"3937",15.608280510808
"3938",23.655347775798
"3939",10.5699827074605
"3940",13.2997589363072
"3941",5.76776632737538
"3942",7.08106439972111
"3943",13.9821606641087
"3944",8.69718737660959
"3945",14.7732196753738
"3946",14.0448694289396
"3947",16.1473478783223
"3948",17.1939677565252
"3949",5.12207063402396
"3950",3.55834240051955
"3951",14.0335186888585
"3952",16.8857933236132
"3953",10.9023849454802
"3954",8.54578078623908
"3955",18.0622078175121
"3956",8.20742114223576
"3957",4.10565816539835
"3958",4.88045821166819
"3959",13.0478020119654
"3960",4.62865520664901
"3961",11.4339750784124
"3962",19.0115835388014
"3963",5.9274106986988
"3964",8.29088338846792
"3965",10.6872522176848
"3966",11.0488068563078
"3967",6.90303158168234
"3968",10.3121379118647
"3969",10.879722127336
"3970",18.8287446054344
"3971",11.2801778178511
"3972",10.0013006020163
"3973",4.7756896259002
"3974",11.4364801131675
"3975",9.89808609010899
"3976",12.864000210976
"3977",15.7910686547507
"3978",12.4047767500794
"3979",8.80996951979239
"3980",16.3925390183588
"3981",13.024988743735
"3982",6.12681345368951
"3983",12.3787982465735
"3984",14.5931424709375
"3985",10.2192107288778
"3986",12.6830962863451
"3987",12.9579964531705
"3988",17.7523416327014
"3989",5.57966722311195
"3990",18.0792401120725
"3991",10.416546178096
"3992",8.27108231029597
"3993",6.30191251532846
"3994",11.0277534876078
"3995",4.37237269271967
"3996",10.7364807701571
"3997",15.3532912701153
"3998",9.43337786017658
"3999",10.410231204909
"4000",7.76457446032934
"4001",6.29189047274414
"4002",13.89260573297
"4003",10.1554363880984
"4004",5.89053721002728
"4005",15.7003907075452
"4006",12.3075172288877
"4007",22.8378990729595
"4008",15.4774186711873
"4009",14.6580117179513
"4010",5.33924284721581
"4011",12.0428580208987
"4012",17.7132569587448
"4013",20.4949455813313
"4014",4.24865422477962
"4015",4.61924080891896
"4016",7.18660777470807
"4017",8.33265526565684
"4018",16.0069100962221
"4019",8.29961766753899
"4020",4.49325260784751
"4021",3.8371606260175
"4022",5.07009347959178
"4023",9.4293593445433
"4024",15.5783086100597
"4025",11.1607479187505
"4026",12.2775797925888
"4027",10.3509063622176
"4028",9.7908861020442
"4029",17.4556655044745
"4030",11.7814705098385
"4031",3.58193221669033
"4032",7.39033335453099
"4033",7.18287640288765
"4034",14.9459542036205
"4035",9.64193256050364
"4036",8.45189811825748
"4037",11.3366076245824
"4038",9.80167449166406
"4039",6.49385218753162
"4040",6.76055759974288
"4041",15.7172758617858
"4042",20.4556283055171
"4043",15.608280510808
"4044",9.41096953269457
"4045",7.93535618486296
"4046",13.8369203377396
"4047",11.1461527908522
"4048",12.0733283111939
"4049",17.8908726431756
"4050",4.27220282822521
"4051",8.51436328859744
"4052",11.8046139789676
"4053",11.4967871786821
"4054",5.33278185710082
"4055",12.5994814386645
"4056",9.18987158079241
"4057",15.0230500113495
"4058",8.7394582460191
"4059",6.99451005346769
"4060",9.04625701967904
"4061",6.30784748814317
"4062",7.64455375180411
"4063",10.3128309298532
"4064",5.49119463426189
"4065",11.0600659202715
"4066",5.04360172997943
"4067",5.73960848281497
"4068",9.49607992683208
"4069",9.4001351179335
"4070",7.88856965804875
"4071",11.9380553646323
"4072",7.92483543618308
"4073",6.67031086791532
"4074",10.0852091142486
"4075",3.91059755361932
"4076",11.9284863253003
"4077",11.3938245113207
"4078",5.73980194162557
"4079",9.25270639843308
"4080",14.3760398715129
"4081",7.98904973375513
"4082",7.27953578652566
"4083",7.04949378632159
"4084",10.0347753650784
"4085",6.19261163914516
"4086",8.38716299666202
"4087",9.5896422025406
"4088",4.18200571295968
"4089",12.2142645579568
"4090",4.20537132969402
"4091",16.5830696400855
"4092",12.8186675153523
"4093",17.4060565295567
"4094",7.46400667432361
"4095",21.8541474796237
"4096",7.06010110688371
"4097",17.8908726431756
"4098",13.6676785197347
"4099",21.2780967011417
"4100",7.44452120851543
"4101",11.2975333704385
"4102",10.9350157749219
"4103",13.7517051186299
"4104",3.50390635559039
"4105",6.6465990063685
"4106",5.76814251730217
"4107",7.66473103592148
"4108",14.7716132660594
"4109",8.01395127946859
"4110",6.84033540333352
"4111",12.2263849953299
"4112",2.70676106464034
"4113",13.3107763084524
"4114",10.8792353966946
"4115",12.9811386718876
"4116",17.3573043932251
"4117",9.82510660932761
"4118",17.8379514222988
"4119",10.3297745412658
"4120",9.85406946051187
"4121",9.18098360715879
"4122",14.3044699591778
"4123",13.3109767607841
"4124",8.21010444966639
"4125",12.6348464258312
"4126",12.7897388916648
"4127",13.6935750581084
"4128",11.4403000194749
"4129",6.96716865508006
"4130",6.0064591680764
"4131",12.4664218812106
"4132",4.94636980153276
"4133",5.2913667732067
"4134",13.3226676428104
"4135",7.58281850233044
"4136",4.20247362873913
"4137",12.728228888981
"4138",6.95416453805009
"4139",14.4294424589442
"4140",7.48506389773608
"4141",7.10044930892951
"4142",9.59049092028789
"4143",14.7808462978853
"4144",11.1509611185041
"4145",13.1958124735258
"4146",11.8792211424954
"4147",6.59083507261391
"4148",9.74370414992203
"4149",12.4609053963028
"4150",9.87843110980533
"4151",13.4642802773937
"4152",9.08235028487975
"4153",7.67838674571593
"4154",16.4990772431198
"4155",14.6748452805224
"4156",14.7972549475284
"4157",12.7695359052393
"4158",5.91514130671865
"4159",13.4168576968441
"4160",10.7654973351992
"4161",6.47338624388114
"4162",4.35317279469214
"4163",9.55498918401928
"4164",7.21241564128409
"4165",12.6958025686799
"4166",6.71741122414586
"4167",7.63045941989493
"4168",19.5324107233747
"4169",14.696393518138
"4170",16.1329634583991
"4171",6.2003063757535
"4172",5.25362789213161
"4173",9.51245900003166
"4174",8.27619117668189
"4175",7.02368326973492
"4176",6.0387910475801
"4177",7.0406148112105
"4178",3.21192649479574
"4179",6.97338619395536
"4180",7.55048176846065
"4181",9.12941952721105
"4182",15.3224037700592
"4183",14.1450743218352
"4184",9.38372801473049
"4185",5.38560134787613
"4186",0.51415287907863
"4187",8.77319120339211
"4188",11.0555629810807
"4189",9.95017144386294
"4190",17.672824633998
"4191",13.180700830736
"4192",8.23275663202281
"4193",4.49519440971287
"4194",2.37719066641478
"4195",9.28187155432394
"4196",7.31304843638011
"4197",11.8548541472239
"4198",10.5117422201147
"4199",6.54816354283209
"4200",6.44461422192226
"4201",11.5158957195448
"4202",5.12215544534733
"4203",7.30348480277495
"4204",12.7848563116783
"4205",5.87752851696621
"4206",4.4921373615821
"4207",8.75819801116182
"4208",6.055037656076
"4209",3.19083712426909
"4210",15.5953855066432
"4211",11.882633660825
"4212",6.18344101003398
"4213",8.54497327560281
"4214",10.6663974524096
"4215",16.8692221043574
"4216",11.8686347806264
"4217",11.5158957195448
"4218",11.6642337904629
"4219",6.19947868462304
"4220",7.96743943449457
"4221",14.0917870395511
"4222",8.7069676784707
"4223",9.62968173073552
"4224",15.3479069753983
"4225",12.6726901725421
"4226",12.0800731824034
"4227",4.9674895856399
"4228",4.80054346901753
"4229",10.0656855939907
"4230",12.757423906907
"4231",7.29003479964817
"4232",11.8887675634256
"4233",5.61063908356635
"4234",3.90102972220075
"4235",11.2372477058332
"4236",4.39559217279238
"4237",17.0517182017543
"4238",8.06910491411525
"4239",5.38649816386176
"4240",11.7523175888613
"4241",8.90554313378942
"4242",5.17478254937137
"4243",17.9120435925836
"4244",7.1253124823294
"4245",7.32438280495533
"4246",11.7749415210519
"4247",16.1882559675343
"4248",16.0210356433851
"4249",5.02639729208776
"4250",7.31586948474768
"4251",7.46204365996879
"4252",17.6284173169923
"4253",17.7600576323275
"4254",9.05343697817259
"4255",6.12339441964976
"4256",11.3164439305568
"4257",4.19104836547163
"4258",18.5674896964609
"4259",11.1470910213421
"4260",7.74804735538042
"4261",15.7266861220739
"4262",13.3539757903174
"4263",10.6871025587447
"4264",8.40474049271531
"4265",9.46880038761599
"4266",9.68944437996657
"4267",11.6858486290628
"4268",9.15478616267868
"4269",13.2505374565302
"4270",5.93020411675587
"4271",6.47186784268533
"4272",8.77788025832028
"4273",3.57439233511648
"4274",12.0124545868459
"4275",14.0671011741549
"4276",10.3653197356932
"4277",15.0599644381275
"4278",7.27677113200095
"4279",8.94728824590054
"4280",5.72283147825295
"4281",5.56527316448403
"4282",13.3166345705378
"4283",6.96964192912045
"4284",13.2385817524626
"4285",7.8650924620062
"4286",6.47338624388114
"4287",9.76896620163218
"4288",3.10332783041392
"4289",16.1517069592599
"4290",6.52085573948547
"4291",5.95445639180129
"4292",6.30848515937189
"4293",5.80243745344421
"4294",15.0116058778704
"4295",5.22071290619363
"4296",8.67001851546209
"4297",17.3834831787207
"4298",14.9414092018769
"4299",7.69378551528115
"4300",11.0947357610944
"4301",9.46380871354499
"4302",9.77159816846511
"4303",9.2463072628999
"4304",4.25929109570832
"4305",11.7847251375344
"4306",7.54120211053734
"4307",7.37480767035615
"4308",5.78738721113182
"4309",5.43882108896875
"4310",4.24337454840447
"4311",7.49444353239726
"4312",6.07855024927773
"4313",13.7863236504913
"4314",4.63376938553307
"4315",10.3131336605142
"4316",11.6521481156774
"4317",15.546969445798
"4318",8.28197075333716
"4319",6.87666274609069
"4320",23.6906510667983
"4321",2.70676106464034
"4322",6.68170407681475
"4323",3.75459931345363
"4324",14.279681153563
"4325",5.89953218441297
"4326",3.2476954393661
"4327",14.6668917403309
"4328",18.2534760829987
"4329",9.31609287336825
"4330",9.26627075967031
"4331",12.6854762419205
"4332",19.8778425337461
"4333",13.3013804740768
"4334",8.80396030478701
"4335",9.02173557606111
"4336",7.88669640888128
"4337",13.8229098326014
"4338",7.0980368490595
"4339",11.7043265860913
"4340",8.52910579451432
"4341",11.6349680535655
"4342",3.23509448577101
"4343",8.98244849147098
"4344",10.937757192415
"4345",10.3021407100616
"4346",6.97772484746694
"4347",7.1051438355305
"4348",21.9156740003712
"4349",14.4563734593632
"4350",4.08333906920862
"4351",6.55997868256102
"4352",4.63755323356595
"4353",8.93306516833374
"4354",14.6751504030485
"4355",12.0449275741162
"4356",11.8468351363062
"4357",12.4679863984089
"4358",9.23852156441901
"4359",7.48476870920633
"4360",4.58996302357174
"4361",16.0611167784179
"4362",9.5098006058899
"4363",8.46018707360805
"4364",7.79396066055418
"4365",10.3461899831005
"4366",9.33055215012938
"4367",10.5994261504439
"4368",7.72867910405121
"4369",18.2725863914429
"4370",9.68585571029364
"4371",4.5400793555671
"4372",21.7588917159756
"4373",14.8193637185733
"4374",13.628837788762
"4375",15.5750727119331
"4376",9.73530155363982
"4377",1.41532179311234
"4378",9.60651858371828
"4379",13.5331642418997
"4380",3.64522615153462
"4381",12.067782078534
"4382",8.90862547896535
"4383",8.42840540555327
"4384",6.06676067018444
"4385",1.57249328516598
"4386",6.49649966827203
"4387",15.6828681362986
"4388",12.8288590093888
"4389",15.1090527631242
"4390",3.57521497878916
"4391",3.62279415782826
"4392",5.86949943145733
"4393",10.4212308059496
"4394",10.3617950123777
"4395",13.7476215501526
"4396",4.71191103346259
"4397",3.95264567991082
"4398",5.94048782320046
"4399",8.08185086305431
"4400",15.3152750176738
"4401",16.1061937147587
"4402",20.7089215595297
"4403",6.86889675911735
"4404",12.7799622829293
"4405",20.7249821144393
"4406",8.80454889169057
"4407",7.95123544377673
"4408",7.07856367878546
"4409",5.05343872249452
"4410",12.0041056305754
"4411",1.42760773084107
"4412",6.25360657774711
"4413",5.05664711972508
"4414",13.534385234162
"4415",8.72643257841943
"4416",6.93147316692185
"4417",11.2661656014345
"4418",5.58686207444144
"4419",7.76195787071273
"4420",5.4660340588317
"4421",5.98977589988905
"4422",4.41036794455971
"4423",4.08333906920862
"4424",7.46285685472498
"4425",10.3903498102141
"4426",11.6401273330039
"4427",3.71226839005948
"4428",8.70106163073867
"4429",5.64342231563995
"4430",7.33639653919662
"4431",11.8225604739132
"4432",10.426125083687
"4433",4.97997314461399
"4434",6.97471959288821
"4435",14.1397848859626
"4436",1.42524625103653
"4437",11.5807920448991
"4438",5.79270785481682
"4439",2.39532576131374
"4440",9.31326311138518
"4441",16.1193853604698
"4442",11.2732498784952
"4443",9.33881102725935
"4444",13.5683004551865
"4445",23.717663497585
"4446",10.7765478887819
"4447",16.2544753706349
"4448",10.0796776766399
"4449",4.20594379704734
"4450",7.98828506516712
"4451",17.2766961086909
"4452",11.0946473650181
"4453",7.06264793425493
"4454",11.617582590705
"4455",7.84958178077922
"4456",5.23257858690884
"4457",13.6169950605234
"4458",21.8977977107831
"4459",9.07678278887962
"4460",7.79652389381803
"4461",5.10002400835336
"4462",7.96167990203667
"4463",14.2642739649536
"4464",4.8203213745214
"4465",5.62983292789347
"4466",9.62205249028995
"4467",16.3208141139773
"4468",21.8158173230867
"4469",4.60431799117556
"4470",18.4433480310411
"4471",9.87931873164221
"4472",14.1695496710855
"4473",10.1997253683911
"4474",2.90633417164312
"4475",5.4651521177681
"4476",7.46204365996879
"4477",13.8509531600742
"4478",7.54837940881667
"4479",18.7474015091925
"4480",7.69683446216786
"4481",5.05861578793855
"4482",11.9815733057347
"4483",10.0609877915967
"4484",13.5834551159235
"4485",7.93364622627568
"4486",14.0811233789276
"4487",17.6056745102447
"4488",2.38646085789294
"4489",11.3892955035212
"4490",9.32618440072236
"4491",3.99520898667529
"4492",17.6347059904041
"4493",8.66083908753212
"4494",9.08611510508673
"4495",13.4011045510687
"4496",17.4314504796036
"4497",14.0305749647072
"4498",4.95364680736272
"4499",4.74125601053471
"4500",7.12593441949835
"4501",4.80311775824708
"4502",8.57518260165516
"4503",3.28435180174883
"4504",4.81073536427253
"4505",6.23397271308626
"4506",6.83695669867801
"4507",2.37945568761517
"4508",13.5441949048217
"4509",7.81094938436895
"4510",3.57033703195695
"4511",10.9591052624678
"4512",8.25754456620229
"4513",11.8835705467401
"4514",6.54774906010724
"4515",11.1717854559883
"4516",8.57698871665616
"4517",16.3631944226291
"4518",8.00902387573682
"4519",5.99983136600144
"4520",6.94676133263789
"4521",14.5057322691759
"4522",12.1519108741011
"4523",9.95118033454456
"4524",12.2947787103692
"4525",9.99338755940634
"4526",8.33718193904246
"4527",23.3509149016728
"4528",16.261344583629
"4529",15.8110900526206
"4530",9.70959861381989
"4531",10.3504860961474
"4532",13.8367225774771
"4533",8.80008845078812
"4534",11.2761879477676
"4535",8.19457111632099
"4536",14.146391838543
"4537",5.84950724454364
"4538",6.82663046413441
"4539",17.3688832126164
"4540",8.41576028647795
"4541",6.42098847583549
"4542",2.88537145199431
"4543",9.7506973965698
"4544",7.6509236894054
"4545",17.3515920952913
"4546",12.3755292936171
"4547",5.43771735299305
"4548",10.1168180932933
"4549",10.6333182255123
"4550",18.4144470232868
"4551",13.3992222668045
"4552",5.04455785946338
"4553",9.48040171437648
"4554",5.78264932372771
"4555",10.5166662871644
"4556",4.27220282822521
"4557",5.34529479726224
"4558",11.2593526593046
"4559",7.01449965114843
"4560",13.1855618505737
"4561",7.25935807452306
"4562",17.516942260775
"4563",9.65904512800138
"4564",3.83825520943858
"4565",10.8000877680101
"4566",6.19055080239863
"4567",10.9369454262724
"4568",11.0067769689465
"4569",13.3137067012067
"4570",15.8222956882129
"4571",15.8962286077061
"4572",8.07029357933781
"4573",10.6809434294909
"4574",4.51256311963159
"4575",13.194787332719
"4576",11.8433574078353
"4577",8.38148655938925
"4578",8.92030014969529
"4579",12.4203722340731
"4580",7.19454420331265
"4581",14.4259825991829
"4582",9.9513128585689
"4583",9.09210565378703
"4584",15.803353582948
"4585",9.13230919734066
"4586",13.1886672765866
"4587",5.84803525296638
"4588",7.18958864872532
"4589",5.34655812307253
"4590",8.69637836732866
"4591",7.60515661361542
"4592",8.87361135633738
"4593",4.49526728851735
"4594",9.26023149789656
"4595",3.46637962215516
"4596",10.0418578881878
"4597",9.59942548215063
"4598",11.1555488232225
"4599",11.2846812475325
"4600",10.8980977148038
"4601",14.0898716747824
"4602",14.4124386140025
"4603",16.1641791465277
"4604",5.0560410084088
"4605",11.1015330295418
"4606",7.17038765601008
"4607",5.33034475230855
"4608",11.6011348715869
"4609",12.5912254804286
"4610",15.6306243106477
"4611",9.2637873694285
"4612",3.77288399071106
"4613",11.3000179988245
"4614",10.4009243174928
"4615",10.4820656716416
"4616",6.8491799925097
"4617",8.51906835616144
"4618",17.6123992421637
"4619",11.8352087479325
"4620",7.267313488052
"4621",7.27272240856027
"4622",8.9150503887471
"4623",13.3603689086993
"4624",6.02536044578424
"4625",13.0360576216627
"4626",19.4381566187465
"4627",5.34642968561259
"4628",9.71379983344062
"4629",7.57568610469005
"4630",16.2488090006548
"4631",11.4746959174384
"4632",5.1085072905514
"4633",6.73034660821433
"4634",17.1873510554177
"4635",8.00675082072251
"4636",5.06142483038465
"4637",8.43779603175674
"4638",14.0447083075524
"4639",13.5691206432223
"4640",16.5518049545444
"4641",9.61180963825718
"4642",11.5328568836656
"4643",9.63701640558844
"4644",13.4858406672823
"4645",9.54246834361804
"4646",11.0947357610944
"4647",9.6679087810329
"4648",9.23086734383855
"4649",18.4566853086513
"4650",8.13057743020541
"4651",3.83440105889815
"4652",23.096646455579
"4653",9.25124674644421
"4654",9.23841244143093
"4655",2.82227181457669
"4656",11.3834182387309
"4657",3.2651518379687
"4658",10.286348418421
"4659",10.4044160403628
"4660",11.6459687978152
"4661",9.85125182209333
"4662",9.67749535531801
"4663",19.8603487008621
"4664",9.05785980348974
"4665",7.13738705543091
"4666",13.7659655075363
"4667",13.2522213651324
"4668",13.6356399900036
"4669",9.00373393688595
"4670",9.65143204123639
"4671",8.77661132457033
"4672",12.5977933745318
"4673",4.77779729068207
"4674",20.4470607275794
"4675",9.64581325954767
"4676",7.81781217198424
"4677",2.0579852084799
"4678",10.3302262003863
"4679",9.15668258167692
"4680",6.49147132374168
"4681",8.80827980067568
"4682",8.80058498636838
"4683",15.9737483666066
"4684",10.543196671593
"4685",5.48689054954517
"4686",13.4878781336972
"4687",7.16628906092026
"4688",5.83335406723686
"4689",5.08483697762851
"4690",12.7405511435331
"4691",16.7238891179547
"4692",13.6737813861016
"4693",7.10318485206954
"4694",9.83053704151171
"4695",8.3066463316665
"4696",7.37262390071719
"4697",5.34148665017833
"4698",7.36366194177446
"4699",11.9441490317818
"4700",18.3334565179747
"4701",5.58335586368761
"4702",10.6333182255123
"4703",7.06246309280351
"4704",7.3951292681353
"4705",15.9289449817702
"4706",9.47012460805364
"4707",11.4316531597733
"4708",9.30422832085215
"4709",10.2208981595992
"4710",7.23742004788112
"4711",14.6576426533328
"4712",6.74444407399687
"4713",8.08186822713091
"4714",10.4873024244391
"4715",5.92497820109271
"4716",8.72275849088934
"4717",9.55552411038097
"4718",7.18853023536932
"4719",11.037589830742
"4720",7.025083824326
"4721",5.59327048642274
"4722",3.91159845042979
"4723",2.27525729399322
"4724",13.7920095923112
"4725",7.03213329862213
"4726",11.9330127287312
"4727",4.63139100186007
"4728",6.62826976026633
"4729",14.2768677160537
"4730",3.88065278205642
"4731",16.5547581264605
"4732",10.6530549005122
"4733",6.03153647353886
"4734",9.02142498558262
"4735",18.3986877089501
"4736",2.08410276608888
"4737",16.3552607819212
"4738",11.9714451815535
"4739",12.7050259273429
"4740",4.81236733190916
"4741",6.50836155714504
"4742",23.7788219777324
"4743",12.6697771031672
"4744",15.9608759625886
"4745",8.47924735008134
"4746",3.19216533563105
"4747",15.6449887492375
"4748",9.14598720719917
"4749",10.6422619397143
"4750",5.47833750195316
"4751",14.703125184746
"4752",4.13705905922195
"4753",15.960439006123
"4754",19.5297072801478
"4755",21.4537773588766
"4756",7.16513351573326
"4757",8.75940166912783
"4758",7.18818556339296
"4759",15.8218641063873
"4760",7.74156167543187
"4761",2.27530820926364
"4762",4.62705417185596
"4763",6.11382134256832
"4764",16.1224623923442
"4765",12.7971534067201
"4766",8.71405079807151
"4767",14.8692836146514
"4768",7.60468650096342
"4769",23.7605658643502
"4770",9.43999402899307
"4771",7.39715950571443
"4772",8.76542002746885
"4773",6.07974199542055
"4774",6.89523521828995
"4775",20.4969241576262
"4776",9.68040451956737
"4777",10.0262143763326
"4778",15.5941873503185
"4779",11.5248198459863
"4780",24.3011717635966
"4781",11.0931165626025
"4782",24.2935458418541
"4783",4.37702652820052
"4784",7.34382728775878
"4785",9.89906857651764
"4786",2.583078104449
"4787",14.2034774606597
"4788",10.3643156764171
"4789",23.7096290115407
"4790",9.95777876239031
"4791",7.61949951617343
"4792",9.07310785761002
"4793",6.94981971895182
"4794",3.93777568138741
"4795",18.769373386329
"4796",10.0639631235135
"4797",10.993995061147
"4798",7.10073730842642
"4799",6.22977075402713
"4800",4.41427453412044
"4801",5.78830304779965
"4802",15.7017544664966
"4803",9.92679116135979
"4804",5.84392600622927
"4805",10.0506118259317
"4806",14.6717459226947
"4807",14.7970227069359
"4808",9.0064462133858
"4809",10.4975167280823
"4810",9.90235127145741
"4811",13.0581296835392
"4812",8.99702607610169
"4813",15.5778801492158
"4814",12.7214534105367
"4815",5.11443873265435
"4816",9.21266985433242
"4817",5.92497820109271
"4818",4.62632000039963
"4819",2.88731749776901
"4820",11.6192794064454
"4821",10.8954375354447
"4822",8.81457700831255
"4823",3.60428269077031
"4824",4.68199688875612
"4825",17.6337410807816
"4826",11.4919417374487
"4827",20.337062085331
"4828",6.42830578103306
"4829",6.79511619772885
"4830",14.7786495544942
"4831",5.53827795509062
"4832",3.64522615153462
"4833",11.7165911884255
"4834",6.84500641149634
"4835",9.12599273264411
"4836",9.08789017428715
"4837",6.40920666896976
"4838",16.1498757379343
"4839",14.8312936282658
"4840",20.1836752045027
"4841",5.20101948512379
"4842",16.1468015421949
"4843",12.0161134174884
"4844",7.13190362075645
"4845",3.18821248006048
"4846",7.07856367878546
"4847",16.4487683000196
"4848",6.19537303284212
"4849",6.38319159382566
"4850",5.4439179819808
"4851",6.8857910113924
"4852",6.48184053128347
"4853",9.64887745338746
"4854",5.3389119517422
"4855",17.286842601829
"4856",5.6133019687062
"4857",9.17515313770561
"4858",8.12990764516667
"4859",13.5104746311084
"4860",13.7153296576923
"4861",13.1247211106877
"4862",9.72251841893665
"4863",15.8455680084604
"4864",9.65588873749214
"4865",7.02584839431518
"4866",5.73742679374779
"4867",14.7616601153976
"4868",12.7405511435331
"4869",10.9717713267117
"4870",10.3437126937824
"4871",21.2652243460423
"4872",4.92547352744161
"4873",4.8308691442847
"4874",6.03822431378008
"4875",13.4906945625107
"4876",8.39878735602073
"4877",7.25329712029272
"4878",4.68968896956896
"4879",3.18325317335283
"4880",11.9691149230643
"4881",15.0336625720491
"4882",11.4779634898099
"4883",8.3914534095007
"4884",13.4066329679689
"4885",10.9401115958556
"4886",15.6857403449559
"4887",8.71922759797044
"4888",5.57470715896965
"4889",9.69581685698051
"4890",16.2970678405221
"4891",6.06922312590575
"4892",9.95017889228116
"4893",9.49279917623957
"4894",14.0442062375307
"4895",15.3725991589903
"4896",11.9539467285
"4897",7.4682545099602
"4898",14.8639898565276
"4899",0.67224034203192
"4900",13.7153296576923
"4901",9.77337405015206
"4902",4.78071502384704
"4903",7.54195611689956
"4904",9.00271708419369
"4905",9.6379941962757
"4906",14.6452106517673
"4907",7.01033749243718
"4908",8.73761967133422
"4909",16.4326601392296
"4910",7.06868864895481
"4911",5.57120335283727
"4912",16.2368254479284
"4913",8.810733369749
"4914",7.10218176462383
"4915",9.23906303748738
"4916",7.29141875409957
"4917",7.92068234048625
"4918",7.32522327633641
"4919",4.22302031387429
"4920",6.50306017791378
"4921",15.8992285297827
"4922",5.02851777291222
"4923",13.4755563047851
"4924",14.9629983829115
"4925",17.5434408272409
"4926",15.0610446763944
"4927",13.2234937639803
"4928",10.7920241226024
"4929",10.070425576304
"4930",3.43104215421607
"4931",7.43272156495619
"4932",6.5989703961362
"4933",19.4622439503659
"4934",4.76987372513668
"4935",10.9644628448884
"4936",7.56561937390119
"4937",7.85191167788168
"4938",5.95425752430537
"4939",10.8241433726438
"4940",10.7647419348136
"4941",7.56079526284763
"4942",11.6048283854602
"4943",17.3281328104332
"4944",14.1748844557497
"4945",9.03468512327817
"4946",5.78549387809939
"4947",6.47933806118582
"4948",7.40743322219892
"4949",10.4317283385472
"4950",7.00780945947004
"4951",11.3803937481886
"4952",6.60123157958851
"4953",7.07935957617995
"4954",6.73408709091751
"4955",6.81175139983685
"4956",4.38842420682072
"4957",9.27312651744185
"4958",9.5220816597656
"4959",9.734494888722
"4960",7.22497053072494
"4961",7.91179202304076
"4962",10.3755902196464
"4963",13.1898884103165
"4964",11.185652380112
"4965",13.3233712205851
"4966",10.3943600699319
"4967",5.14835693146821
"4968",6.45075788221669
"4969",11.5724880239625
"4970",13.5006099245609
"4971",7.67089372209728
"4972",9.14499683953319
"4973",13.5220306200215
"4974",4.1946258750808
"4975",11.3479426657465
"4976",13.0195500864805
"4977",10.2504265252824
"4978",6.87199303264642
"4979",9.81703139144715
"4980",6.826770613283
"4981",16.262023386376
"4982",7.45964926953468
"4983",17.649394102515
"4984",3.63111647699733
"4985",13.8107516015537
"4986",23.5380523091917
"4987",13.7923737604133
"4988",7.79900017880837
"4989",7.09779190428454
"4990",5.62299045025142
"4991",4.9895026992201
"4992",17.6228959693407
"4993",5.09614392223611
"4994",6.25033456758425
"4995",10.2850586876954
"4996",7.6682365458105
"4997",4.03783922151283
"4998",9.45122441752454
"4999",10.3012791884229
"5000",7.45790101232055
"5001",9.29306940246107
"5002",12.8848788019965
"5003",4.90341809599393
"5004",7.45567776766323
"5005",9.60837397471872
"5006",10.8147604461172
"5007",16.0560069559938
"5008",8.80097587801858
"5009",6.97140838065447
"5010",11.8003217574417
"5011",8.451758992267
"5012",21.226720825364
"5013",7.17805002327074
"5014",14.1888899082339
"5015",4.41715708612752
"5016",12.0627884481411
"5017",17.1228620221111
"5018",10.8225022524759
"5019",13.5073703182489
"5020",15.2104877844909
"5021",12.8056338924989
"5022",17.3465503149223
"5023",8.27036443744011
"5024",10.0385626292637
"5025",19.8932698962652
"5026",6.33680531820308
"5027",9.51774412980259
"5028",13.3851349693651
"5029",7.93535618486296
"5030",13.3214269351351
"5031",5.88948654851637
"5032",10.2138256514299
"5033",11.3795588904209
"5034",18.2088795621401
"5035",15.4367018731153
"5036",13.2442583469031
"5037",7.65267787536865
"5038",17.6929472241802
"5039",8.72097009077963
"5040",14.8482721661251
"5041",11.7679209311762
"5042",15.6119906317276
"5043",10.045666904662
"5044",15.9775969405649
"5045",23.7455675319528
"5046",8.85698289588987
"5047",8.15073957778004
"5048",9.72985737408476
"5049",8.76830549384569
"5050",8.02509564414875
"5051",3.76466422761125
"5052",11.1030052184666
"5053",4.52509787505518
"5054",11.0241114858821
"5055",17.1373151447215
"5056",14.8113018845499
"5057",5.02210008464404
"5058",17.7286929930426
"5059",9.91376213498519
"5060",9.64354346699186
"5061",6.74018550609337
"5062",11.4175404109527
"5063",14.0840102730479
"5064",7.93766644698829
"5065",6.03299434161008
"5066",4.31013805662083
"5067",9.27788735728738
"5068",13.4888067577434
"5069",12.5639415741036
"5070",13.5530318591173
"5071",13.3238569216637
"5072",6.65650250686907
"5073",8.31126027016192
"5074",12.7768426968421
"5075",12.9451329537185
"5076",13.2053714683306
"5077",13.4860402658356
"5078",7.75423055959261
"5079",16.4500595308374
"5080",4.00720090668438
"5081",12.205450240972
"5082",6.05269930147018
"5083",16.1132396427823
"5084",4.7030589579136
"5085",9.04127459650316
"5086",10.3295146834749
"5087",11.8290513748597
"5088",13.756925046452
"5089",13.0740327150291
"5090",11.6139127819596
"5091",13.2198018588457
"5092",8.07930987779031
"5093",10.2219942898781
"5094",7.93535618486296
"5095",13.1667376931337
"5096",3.3816124995263
"5097",1.42472954683332
"5098",7.69986688602877
"5099",6.43825412118473
"5100",15.0770835774049
"5101",19.3190505188885
"5102",4.81693571731703
"5103",13.4275259057517
"5104",11.1899598575639
"5105",7.68455921740844
"5106",15.7820479281886
"5107",5.8878039213643
"5108",13.5952724548542
"5109",12.0516988108631
"5110",7.64255072896476
"5111",7.11458329573512
"5112",5.27850440069902
"5113",14.6081536213424
"5114",7.67455808572326
"5115",10.0062323859235
"5116",6.24053818314619
"5117",3.68947875063882
"5118",8.67913874132742
"5119",11.7581926285845
"5120",15.719448383447
"5121",7.87667217375351
"5122",15.6163955030052
"5123",6.09182382688716
"5124",8.37923856671986
"5125",6.25265936466354
"5126",5.0543449058851
"5127",4.87127517122868
"5128",6.74984725550098
"5129",9.5575567518754
"5130",9.77678200418509
"5131",9.44556163409526
"5132",19.9537278126137
"5133",9.0216218236795
"5134",3.4596852395039
"5135",12.7304898268098
"5136",11.436336313538
"5137",7.9149703084845
"5138",3.64522615153462
"5139",18.430956268653
"5140",6.95272018282378
"5141",14.275951491202
"5142",4.52374903383411
"5143",16.261344583629
"5144",7.12332253942311
"5145",17.5316091220286
"5146",7.15113799214393
"5147",15.5505515299754
"5148",8.69698919777487
"5149",4.40281745104325
"5150",4.46017854425617
"5151",12.6418188724032
"5152",8.66728408975779
"5153",20.5377669586961
"5154",7.54645464394181
"5155",0.72172577073907
"5156",7.56781453080928
"5157",7.49874788683137
"5158",14.703125184746
"5159",3.90610618050474
"5160",6.11364302043238
"5161",10.3043329665803
"5162",7.13042469311244
"5163",15.967502920818
"5164",8.7465956501909
"5165",16.3162124209318
"5166",16.1486553837701
"5167",12.3403571118754
"5168",6.12252375690684
"5169",18.3980697546926
"5170",5.04662082229272
"5171",9.13015084184018
"5172",18.8455677807642
"5173",12.7680953488628
"5174",7.38865355155991
"5175",14.0797679917558
"5176",6.87298918173472
"5177",6.54351953838776
"5178",10.1520438820481
"5179",10.6261844974516
"5180",7.62987948803667
"5181",8.01314171665797
"5182",8.97236438337262
"5183",10.2762992003026
"5184",10.1358297635931
"5185",10.8241433726438
"5186",15.9386662408938
"5187",9.33043623118213
"5188",7.17480115549447
"5189",11.8129316173565
"5190",5.01371693462018
"5191",14.1209227677198
"5192",17.3158198709245
"5193",7.44747943884538
"5194",13.8654368684985
"5195",8.27902241219155
"5196",8.98860890417127
"5197",7.69978780144558
"5198",8.78414568586
"5199",7.47831294844251
"5200",10.587898701934
"5201",9.86350690441588
"5202",9.08873793140164
"5203",12.0231492078269
"5204",13.4462434724947
"5205",4.64428605199996
"5206",5.20530280731857
"5207",7.46356357073606
"5208",23.5440778372312
"5209",11.4651774262255
"5210",9.95056848757928
"5211",7.21480219730533
"5212",7.39510312154478
"5213",4.73580324810364
"5214",18.4195963667177
"5215",11.52332791373
"5216",8.80999344900863
"5217",2.58392505054169
"5218",10.7859525620182
"5219",5.56078044901926
"5220",4.80392009925476
"5221",11.8775965339298
"5222",12.0611005827792
"5223",12.8931920359445
"5224",3.62474389558976
"5225",11.2388413900829
"5226",2.68876380029233
"5227",7.76996879249235
"5228",11.8692708259358
"5229",16.7300159849015
"5230",12.5834325416606
"5231",6.34216081730095
"5232",9.9219300569024
"5233",11.7458170629373
"5234",16.6370881766614
"5235",5.47429982235066
"5236",4.47572888498522
"5237",11.8598713642439
"5238",9.78618860021975
"5239",17.345178791424
"5240",12.4094280616165
"5241",6.6063255265726
"5242",15.6157137199956
"5243",16.1903950132995
"5244",7.95005395149877
"5245",9.61860950216823
"5246",14.8251522837092
"5247",8.49118025253108
"5248",17.7637171293948
"5249",13.4977392818875
"5250",5.612718286352
"5251",14.3396618694638
"5252",7.23942260474817
"5253",12.6428041691213
"5254",11.1004609555227
"5255",8.67149902406217
"5256",8.04877670731209
"5257",5.73780813060969
"5258",10.3287486351021
"5259",6.07768210064985
"5260",6.54048395783443
"5261",13.4556997579153
"5262",6.73738356238357
"5263",12.3501888611983
"5264",4.74656479220971
"5265",7.13991413881618
"5266",4.64040522088386
"5267",11.0036731496517
"5268",7.1826194253068
"5269",18.8287446054344
"5270",5.37641463158493
"5271",6.02301072684059
"5272",9.90510249010268
"5273",5.55926708692193
"5274",10.4022101283634
"5275",8.66153690249425
"5276",11.6226315440364
"5277",8.38971294742114
"5278",7.67380598226396
"5279",8.15072798107961
"5280",10.292255561488
"5281",5.39057388455651
"5282",3.88779265564114
"5283",11.6543792899261
"5284",15.2453326181861
"5285",7.95750090958724
"5286",7.05119083257437
"5287",7.52016829728149
"5288",13.4860797977282
"5289",7.97826062961501
"5290",2.37846857207425
"5291",1.56432991422983
"5292",4.43709632594619
"5293",15.814480000176
"5294",5.9504659004999
"5295",9.25966966536139
"5296",7.46947218550964
"5297",21.3659743678157
"5298",6.94676133263789
"5299",7.08304863041381
"5300",8.38814443625188
"5301",10.5681444204172
"5302",13.8704437983227
"5303",10.8954375354447
"5304",5.82512133420882
"5305",9.87354717316109
"5306",3.91282902812534
"5307",10.9715906372219
"5308",7.66707814304363
"5309",5.21143983724989
"5310",20.1614745413841
"5311",7.20741807715248
"5312",16.0391063482111
"5313",6.85241247036569
"5314",11.6434982263272
"5315",10.0815045289925
"5316",7.90156380540494
"5317",16.3382734417652
"5318",4.53088451039694
"5319",10.8906418933611
"5320",8.96546108527037
"5321",12.0716009621966
"5322",11.1914425828954
"5323",8.98946271301905
"5324",5.86531714132537
"5325",6.76197556196639
"5326",7.82260475019687
"5327",14.5801759596722
"5328",5.3087950803059
"5329",15.5408830797994
"5330",7.32479761702738
"5331",8.28231044042484
"5332",10.3999716742486
"5333",11.0816845196299
"5334",9.42410046609131
"5335",8.52443838817821
"5336",11.7362877488608
"5337",11.5506829082406
"5338",1.5709937773773
"5339",15.3471177044196
"5340",13.5508981510128
"5341",11.7159156486668
"5342",4.72712308625851
"5343",10.0896025661793
"5344",3.08683168577625
"5345",7.32237426067923
"5346",14.4546094061855
"5347",12.3779031421726
"5348",6.91525049359902
"5349",9.68109793178317
"5350",7.32447622909091
"5351",9.60462436054122
"5352",5.03175162024385
"5353",11.3340056782
"5354",18.8287446054344
"5355",11.6614209435843
"5356",2.3951236922788
"5357",8.50200389043985
"5358",9.10091087018699
"5359",9.025577544063
"5360",14.0596106807388
"5361",5.1011907860093
"5362",9.31863476845476
"5363",5.25645410368776
"5364",4.44418188949919
"5365",22.0163585359626
"5366",17.305390802005
"5367",10.6801504563567
"5368",18.1679653705882
"5369",15.8341752180999
"5370",7.91337418660088
"5371",7.28639261070294
"5372",16.9723153345033
"5373",13.5348811772315
"5374",8.01416640102202
"5375",3.1769551444313
"5376",9.44398514448808
"5377",10.6287876555703
"5378",11.2863785489747
"5379",8.39405503823092
"5380",11.7587943940677
"5381",9.96350791923884
"5382",11.7905795131405
"5383",6.83526747692288
"5384",3.03042668362512
"5385",4.06209206458466
"5386",17.5097883314515
"5387",5.6085139198334
"5388",11.0886207933875
"5389",6.79701120668928
"5390",4.92138246155037
"5391",6.08056407606729
"5392",13.5163190014097
"5393",16.1280661479372
"5394",8.69088857903579
"5395",8.03373235564748
"5396",8.80093983866676
"5397",8.91983366594024
"5398",6.08205506524618
"5399",14.2555244978918
"5400",4.16462042808007
"5401",23.5253184912957
"5402",14.101897803454
"5403",4.82724160191773
"5404",7.28104302419629
"5405",4.20873558698941
"5406",6.44771750841026
"5407",8.71975043435804
"5408",8.54760841933761
"5409",10.8895152561281
"5410",16.2482025933409
"5411",6.9539589766601
"5412",9.27346472767597
"5413",12.8119240879514
"5414",12.6870703294796
"5415",8.71619183039073
"5416",9.9572128257811
"5417",10.1453890339635
"5418",5.59259165325149
"5419",15.5437497351798
"5420",15.3960525356723
"5421",9.58820202042934
"5422",7.95082596048992
"5423",9.92042709994125
"5424",6.25546474546777
"5425",16.4746606871121
"5426",11.6208304163982
"5427",1.56957102725958
"5428",10.846502810537
"5429",12.6237392696886
"5430",11.6126342923263
"5431",8.04787330624958
"5432",4.4030979809605
"5433",13.7815491148805
"5434",8.52983309293681
"5435",7.27904094443218
"5436",11.1608237303961
"5437",7.32510347705878
"5438",14.1529413979367
"5439",13.5037721443584
"5440",16.4558888418764
"5441",15.7266861220739
"5442",9.68757701001979
"5443",7.59521697164594
"5444",2.32547481768903
"5445",6.38938373333415
"5446",8.72562977278047
"5447",3.69616866094936
"5448",5.95987497383995
"5449",3.09544381187547
"5450",6.8929760404478
"5451",6.89687167511969
"5452",3.78093973622779
"5453",8.25370468213292
"5454",17.4877613021625
"5455",12.44506576449
"5456",9.06929934516046
"5457",3.62598799631221
"5458",3.68877804711157
"5459",15.3048075703481
"5460",5.63109326545699
"5461",13.5234530125989
"5462",5.06018994846639
"5463",10.9105113108103
"5464",11.4750998412902
"5465",4.95360974311532
"5466",7.5283585047615
"5467",6.86885685206661
"5468",2.89288592952358
"5469",5.61904073673295
"5470",4.44511036068786
"5471",4.02111580591112
"5472",12.2984447785649
"5473",5.31602115237715
"5474",13.9057365707983
"5475",6.5210044870383
"5476",15.6544827592752
"5477",5.58971585505257
"5478",8.7350489473888
"5479",11.6543390076048
"5480",11.3677482933219
"5481",9.58061965459012
"5482",17.025654432486
"5483",7.95004482956725
"5484",3.80802263196546
"5485",3.57047785167309
"5486",14.8765616253259
"5487",16.2124294978788
"5488",12.823597138804
"5489",8.93277046315634
"5490",9.31912461467049
"5491",5.38363784593211
"5492",16.8293297689409
"5493",7.53377154825228
"5494",14.2276715898954
"5495",11.8975867988563
"5496",15.3119396938262
"5497",7.44525166898277
"5498",7.33964402267989
"5499",8.80424732810657
"5500",9.80805035024297
"5501",15.8487121630596
"5502",11.8792730331775
"5503",8.8942988046884
"5504",9.80127595199187
"5505",10.351133557011
"5506",9.8468443901553
"5507",7.66208461741237
"5508",7.40004201048465
"5509",13.1032899986477
"5510",7.88490518411729
"5511",12.3287674507631
"5512",19.4214887905897
"5513",8.20160443050408
"5514",14.0907823378389
"5515",17.5360652160923
"5516",7.282791674771
"5517",13.4002656086239
"5518",13.2582247371767
"5519",5.59488796443612
"5520",15.0368101342377
"5521",3.69036490388506
"5522",8.69081511230399
"5523",6.2592582786291
"5524",19.3803840386599
"5525",5.82305172006062
"5526",6.6487759524784
"5527",7.04189687397644
"5528",6.11086436369796
"5529",11.9066368861681
"5530",4.2109442362425
"5531",20.3617272885036
"5532",17.0028208465196
"5533",18.7036365993923
"5534",11.9521249175183
"5535",11.8679061672096
"5536",18.2583298577443
"5537",10.3973886897806
"5538",6.19825763716383
"5539",11.4274887416508
"5540",6.33859124824039
"5541",16.2229798940579
"5542",10.760839723671
"5543",14.0614998437632
"5544",4.92557414836994
"5545",7.16871104361337
"5546",6.90254706922525
"5547",15.8686425573227
"5548",17.7513582395405
"5549",6.82380598425415
"5550",7.78278937330987
"5551",5.60710527318402
"5552",4.62851712478832
"5553",11.1709499221035
"5554",5.03847433777395
"5555",8.69442067657707
"5556",15.7380389043382
"5557",15.7897000893171
"5558",7.76257412182797
"5559",11.4725671865729
"5560",7.4926571330287
"5561",13.7918005170222
"5562",14.1171239998296
"5563",17.6080085967996
"5564",9.5195266235624
"5565",13.4263271946007
"5566",6.27333754065918
"5567",7.09498464933707
"5568",4.55339045102955
"5569",6.69506918262805
"5570",11.0817648887446
"5571",13.6631429506877
"5572",18.5725814274132
"5573",7.05044237366642
"5574",8.45838375340103
"5575",10.5616535821837
"5576",12.0811239543998
"5577",3.38991944225606
"5578",3.95605111758372
"5579",7.65276745644578
"5580",5.60365312302121
"5581",6.20614091230107
"5582",11.6114989976533
"5583",11.4103993783728
"5584",6.50544191739856
"5585",18.4804939012084
"5586",4.71568158894645
"5587",6.03208296500971
"5588",5.08881478130719
"5589",7.30070579884456
"5590",14.4996770791096
"5591",4.02821081203533
"5592",5.71987588731597
"5593",10.9167575317105
"5594",12.0715889217791
"5595",12.3888400009369
"5596",14.3017736663671
"5597",5.11950182960191
"5598",8.41264946752722
"5599",4.63293991750906
"5600",9.90919158828612
"5601",13.5220565462632
"5602",8.72847600720868
"5603",8.07485058600675
"5604",11.64718311864
"5605",11.8975867988563
"5606",6.41217652525168
"5607",7.12642885858912
"5608",14.8603256035646
"5609",5.84951638998691
"5610",8.27348502312985
"5611",7.75233230216236
"5612",9.19103894651253
"5613",11.52332791373
"5614",4.22306401518748
"5615",14.1033561422872
"5616",7.50559182410377
"5617",7.23445170396404
"5618",5.31717188992414
"5619",11.6482149881603
"5620",9.55902641572325
"5621",6.36969352918537
"5622",15.106065178442
"5623",11.122655570145
"5624",5.41218910455279
"5625",11.9026477068367
"5626",7.43440254018654
"5627",3.78152067593991
"5628",12.3953339657514
"5629",15.691946278648
"5630",5.99799090513169
"5631",8.63425054564063
"5632",1.40674892853961
"5633",9.34350561821856
"5634",14.5546615203876
"5635",10.3433635361599
"5636",4.77304131104182
"5637",5.08778959058345
"5638",11.6996908677056
"5639",7.63976059805908
"5640",7.90155108813532
"5641",7.75977650954795
"5642",8.74123424821694
"5643",6.59717697546294
"5644",14.0214561957232
"5645",15.5893003750515
"5646",17.3687280980171
"5647",10.0485982145993
"5648",13.6972465851039
"5649",10.857986851877
"5650",7.55050351567576
"5651",7.15056604496113
"5652",15.3469802583262
"5653",11.6612755313255
"5654",9.08938041056597
"5655",12.0312590331675
"5656",9.42406919034299
"5657",9.62067662808067
"5658",14.8179767513158
"5659",13.4988244633086
"5660",14.9668904045235
"5661",7.46400667432361
"5662",7.96802715822831
"5663",7.16805349475128
"5664",12.0391282765734
"5665",12.6240991314892
"5666",3.84800036364717
"5667",5.88231121668971
"5668",14.0186467622407
"5669",11.2743407263861
"5670",4.82331682493001
"5671",6.28928459957291
"5672",3.52204997702513
"5673",7.29950161626419
"5674",11.3864431204379
"5675",9.25430141760003
"5676",12.7637588547923
"5677",7.56048904645719
"5678",10.0854338449714
"5679",6.54406517036783
"5680",7.36572682399924
"5681",6.98800084388388
"5682",4.52095435740789
"5683",7.11641042378896
"5684",8.0308712791703
"5685",5.78853671999747
"5686",4.5171206533167
"5687",6.68469247804617
"5688",12.9851012497216
"5689",7.48063123090419
"5690",7.17121595660267
"5691",1.5674393735639
"5692",10.0700055498917
"5693",9.95017889228116
"5694",3.64256278589266
"5695",19.0065554675651
"5696",8.0297496421073
"5697",7.2629771093831
"5698",8.82541462907627
"5699",10.4867221559603
"5700",7.50120679292424
"5701",6.87960542132181
"5702",13.81726347903
"5703",14.0369413438026
"5704",13.0343345159692
"5705",6.59809167732099
"5706",10.2389629377756
"5707",17.2946711050105
"5708",3.82856722858604
"5709",9.09362789601416
"5710",9.8947969210888
"5711",12.70919316743
"5712",4.93032661850759
"5713",18.261886595404
"5714",11.2732914554417
"5715",14.1403530249101
"5716",7.33706619007621
"5717",5.77627348936709
"5718",18.2018175658248
"5719",7.28236189312189
"5720",7.53536288089735
"5721",12.0821624654799
"5722",4.70711486033478
"5723",14.0107009999675
"5724",11.7709970662123
"5725",13.2282281049045
"5726",7.38886843566815
"5727",11.7458170629373
"5728",12.3114886353377
"5729",14.6604453833376
"5730",10.8549403739274
"5731",13.5200958889754
"5732",4.93680810739224
"5733",11.2866156420352
"5734",6.18346849169983
"5735",8.09073606440188
"5736",7.45234858846243
"5737",4.64996454665366
"5738",5.72143618922762
"5739",17.4884174619321
"5740",17.0448832678117
"5741",18.2231665091872
"5742",4.20729282202001
"5743",8.28529255449318
"5744",9.58361252471109
"5745",11.8899743554999
"5746",10.094957464161
"5747",10.5254215064416
"5748",12.3064946788324
"5749",2.98019787451788
"5750",8.35617794425683
"5751",7.35335160571586
"5752",6.26052468983237
"5753",3.72045276156494
"5754",3.69616866094936
"5755",11.6170515108377
"5756",12.0215617798909
"5757",5.39319098795973
"5758",5.031381105875
"5759",10.0030491983534
"5760",13.7779453614287
"5761",3.69178581657851
"5762",10.0501729556804
"5763",8.35758702255106
"5764",11.0069461217753
"5765",21.8380778986611
"5766",8.90856152067047
"5767",6.53767025642097
"5768",16.4277009668795
"5769",14.3075819493543
"5770",9.06572602650158
"5771",7.17475206829094
"5772",11.9131325528249
"5773",6.11815969247542
"5774",12.7788041821453
"5775",6.51796649679974
"5776",6.52407878709297
"5777",11.51358587949
"5778",15.3137702900413
"5779",5.92465167615933
"5780",7.38865825862632
"5781",7.21868935223849
"5782",10.1924742373806
"5783",13.3397267120239
"5784",11.5790448504074
"5785",12.7400976011106
"5786",3.90640209915977
"5787",3.22827589351866
"5788",8.34014195344211
"5789",5.85130138654625
"5790",8.08331327471657
"5791",3.7655446232366
"5792",9.59301097360292
"5793",11.6639257151004
"5794",9.45093370752685
"5795",6.83042431624047
"5796",12.7767654499777
"5797",6.07640025159546
"5798",8.49969472004944
"5799",6.53652445137604
"5800",5.11763512460706
"5801",2.1176452989972
"5802",2.12314379389187
"5803",2.59650428350152
"5804",10.4422176562638
"5805",12.2337550704012
"5806",7.09590029175882
"5807",9.25198536567533
"5808",5.54784108114703
"5809",10.5150984822536
"5810",10.7432342484978
"5811",10.6939621754624
"5812",8.01015625669561
"5813",6.36394914203856
"5814",7.45870501148924
"5815",18.2467225940865
"5816",13.8619608514948
"5817",11.5641089536589
"5818",2.69760732088114
"5819",11.9403974967806
"5820",5.24847421831539
"5821",9.07754310767601
"5822",21.356441673934
"5823",6.86439197977775
"5824",8.89927454359145
"5825",6.30796672354485
"5826",18.3516702119729
"5827",7.4240270531409
"5828",12.5055360213954
"5829",6.22741939253975
"5830",11.23950977354
"5831",8.87639223304953
"5832",8.44400439486225
"5833",10.3796716955454
"5834",18.218475116392
"5835",7.13969317577661
"5836",8.15605409017127
"5837",3.87068271339693
"5838",7.87365025214384
"5839",16.0873621067001
"5840",4.2377698821023
"5841",15.8590761649875
"5842",9.63148726494035
"5843",9.41206802693561
"5844",10.6588759941317
"5845",4.51426403204999
"5846",9.07973430074595
"5847",8.94024130903132
"5848",7.31596504531694
"5849",9.7300202070713
"5850",14.2826783828463
"5851",11.3985740424733
"5852",10.1234808102109
"5853",8.01367951201004
"5854",11.3877168365029
"5855",7.03339242556372
"5856",7.64368843700412
"5857",10.306198852336
"5858",10.1875277253683
"5859",9.8976755899802
"5860",20.648881191785
"5861",6.41603507505132
"5862",13.1425292295083
"5863",8.1540244431807
"5864",7.61624966519768
"5865",13.7735127528714
"5866",14.6141508216772
"5867",4.09152182706637
"5868",7.43631918451079
"5869",3.97837580900589
"5870",3.26670124044965
"5871",10.9301978941499
"5872",13.3736261460817
"5873",11.4973902065154
"5874",7.42510631457166
"5875",7.61634902533892
"5876",7.22776595439828
"5877",8.00907474358841
"5878",11.6223646345985
"5879",13.7091657273189
"5880",13.5327232569551
"5881",5.73060213589357
"5882",6.52440238621198
"5883",9.08653503163396
"5884",14.8463931929072
"5885",11.6635393315794
"5886",8.96410688645296
"5887",18.6371457989911
"5888",9.66474684649077
"5889",7.75423055959261
"5890",4.79084191636896
"5891",11.0167131631873
"5892",17.3872323484512
"5893",11.6251244253323
"5894",9.55297016735216
"5895",13.1238732890466
"5896",10.7401097152827
"5897",5.08559959268356
"5898",7.02354013546896
"5899",5.33663646162203
"5900",8.38234973356996
"5901",11.4757554224583
"5902",6.07435212204777
"5903",11.7332783064197
"5904",5.34399365254818
"5905",6.77297856948401
"5906",3.87182428581176
"5907",6.10438905344142
"5908",8.1180626448381
"5909",9.60483797050821
"5910",10.0783353990003
"5911",17.3625826252797
"5912",10.8062818252086
"5913",9.42076666722829
"5914",11.9003728497969
"5915",11.5990224208094
"5916",8.84788769561484
"5917",9.85797369029265
"5918",5.68533563351046
"5919",6.68795636402377
"5920",3.22628220592948
"5921",8.80915647946516
"5922",4.78031615779418
"5923",20.2578562138038
"5924",12.7614800247264
"5925",18.3692953567742
"5926",7.31095210870921
"5927",8.99847592921118
"5928",5.67656493234956
"5929",8.51210124266561
"5930",14.0029254169684
"5931",8.43632702300226
"5932",6.97197218274289
"5933",7.45510445707348
"5934",8.68318160070513
"5935",13.0612067523
"5936",7.98015444948498
"5937",6.67958045085288
"5938",8.69262699197966
"5939",12.6524940831759
"5940",6.30762021637415
"5941",8.81135997499166
"5942",5.7707975368435
"5943",4.4129198214024
"5944",5.92232976922243
"5945",5.08173750025094
"5946",5.05192063429961
"5947",4.44433890651327
"5948",8.73841129878726
"5949",12.8186675153523
"5950",4.49526728851735
"5951",19.4128432596709
"5952",10.2387817567903
"5953",12.0117763607602
"5954",11.8711428323705
"5955",9.68109793178317
"5956",12.6428041691213
"5957",12.8406720979905
"5958",8.34939964617664
"5959",6.3035367197167
"5960",9.87070961278241
"5961",3.41843653159293
"5962",7.94600693210685
"5963",6.31392391569277
"5964",18.5225700968285
"5965",6.3035367197167
"5966",10.6061400298494
"5967",10.8839970769023
"5968",6.29546627153263
"5969",12.7996266295771
"5970",10.0061983834904
"5971",16.7998716285255
"5972",14.1450743218352
"5973",6.66397738446836
"5974",11.1625490484802
"5975",15.2221640471537
"5976",7.72466969753286
"5977",10.7052432121634
"5978",5.33845955355027
"5979",11.4848430745806
"5980",6.18969879919987
"5981",7.93918420651639
"5982",14.9259721323975
"5983",13.3038604100191
"5984",2.79861100504095
"5985",7.77077106021759
"5986",11.9645469649451
"5987",21.2932019890211
"5988",7.91458182421061
"5989",12.8053893212086
"5990",7.29977313594565
"5991",13.8449818551733
"5992",12.7557376392669
"5993",9.55652653557004
"5994",5.90947793138765
"5995",3.98642884846689
"5996",16.4461601922933
"5997",21.2817172008753
"5998",9.61601179117783
"5999",7.54956670789434
"6000",8.74082367776838
"6001",4.28582993869728
"6002",11.2469536142409
"6003",15.6000438773383
"6004",7.7244521650512
"6005",9.04796749102231
"6006",5.69694793407655
"6007",14.0906380920489
"6008",18.5513714664259
"6009",13.5255770747862
"6010",11.3367943320875
"6011",14.4698245006369
"6012",11.1026388947749
"6013",8.27428246525264
"6014",18.2725863914429
"6015",21.193453898279
"6016",12.7086469192559
"6017",5.05788538204696
"6018",10.070112046336
"6019",5.39791569921638
"6020",7.35845293669047
"6021",9.96067346248857
"6022",3.03837891774995
"6023",18.5593396073776
"6024",13.4303154097506
"6025",3.04944245759984
"6026",11.1205552884103
"6027",6.46975294750555
"6028",17.6385759511479
"6029",17.6316726571031
"6030",9.96681479824711
"6031",6.76065596740217
"6032",8.87428848308954
"6033",10.9548137024594
"6034",12.0181044440583
"6035",13.4575620625867
"6036",6.91235654717337
"6037",21.2768221128363
"6038",8.94043366160692
"6039",13.7004908737377
"6040",9.70868925361923
"6041",7.30140447878379
"6042",4.11787689021297
"6043",6.2939476871867
"6044",6.93507938738612
"6045",13.4868699071654
"6046",10.0886764017575
"6047",8.66614262879097
"6048",7.96664843928303
"6049",11.8298134827494
"6050",5.34662304515277
"6051",7.62584850697877
"6052",11.0589299388707
"6053",8.88280231924362
"6054",5.83740065558789
"6055",7.08630325881271
"6056",14.4086245379017
"6057",7.11093388750147
"6058",8.24988874017185
"6059",9.2679962260149
"6060",6.51851221651786
"6061",15.6624106749735
"6062",8.56446251172555
"6063",7.10693899523835
"6064",4.18200571295968
"6065",15.5508967836518
"6066",11.5384258618625
"6067",7.90497252638495
"6068",14.1484244627223
"6069",8.53004157649501
"6070",4.75280686152767
"6071",12.7375645066635
"6072",4.39011584667912
"6073",5.31418816391915
"6074",7.44798991093997
"6075",12.4836575407694
"6076",11.7071473296183
"6077",5.13042378668628
"6078",12.7900973017478
"6079",7.86916092738183
"6080",12.8672403100479
"6081",10.3913549665503
"6082",17.6910486909662
"6083",13.4768733560386
"6084",8.70337125436085
"6085",8.32655127354293
"6086",15.6993585233092
"6087",15.1403795739783
"6088",4.11487104625774
"6089",1.56532338874804
"6090",11.0654111139189
"6091",10.881253217493
"6092",11.0475073756789
"6093",17.8309560721048
"6094",17.3021611126326
"6095",7.63591509600221
"6096",7.96801926877357
"6097",8.79840223739752
"6098",14.9366086065785
"6099",2.04360433664696
"6100",7.82167805541929
"6101",7.89809571792927
"6102",7.95629560685513
"6103",10.3434948574572
"6104",10.2809106039824
"6105",16.303773269879
"6106",13.9848933777397
"6107",6.68448013070038
"6108",5.16973475066919
"6109",8.44604785290169
"6110",7.14076357196812
"6111",8.54258467342805
"6112",10.793409532664
"6113",5.34662304515277
"6114",6.35527777143099
"6115",10.4563174405678
"6116",19.4158217898117
"6117",15.5929592584566
"6118",9.71379983344062
"6119",17.6059855997949
"6120",13.4938421094137
"6121",5.61300574674678
"6122",10.93259008357
"6123",6.04608399781887
"6124",5.33392467679215
"6125",6.48665198719243
"6126",5.06015154114705
"6127",8.71444090611829
"6128",7.22353755668583
"6129",6.52359417359273
"6130",15.7266861220739
"6131",18.3428218777022
"6132",15.7889779558671
"6133",8.37447572624372
"6134",19.1015747184781
"6135",5.22459991954395
"6136",9.98653513041499
"6137",14.1950158171235
"6138",7.9008408815381
"6139",5.16008800838281
"6140",10.1058097974124
"6141",13.1035002512227
"6142",4.42071742407821
"6143",12.0836380331321
"6144",13.2898941110721
"6145",4.76987372513668
"6146",18.026083044333
"6147",18.0029353287364
"6148",10.035285275643
"6149",11.6084259100022
"6150",11.0981222171887
"6151",5.01794165898731
"6152",8.47436188883507
"6153",11.4503070342702
"6154",6.0937785525317
"6155",7.22888033697959
"6156",11.6728817095375
"6157",11.6996908677056
"6158",6.9485264776248
"6159",14.1686659006119
"6160",2.330121908422
"6161",10.7518116082705
"6162",8.40167183800917
"6163",6.9466867831075
"6164",4.98288777721497
"6165",8.87113666762095
"6166",11.8141797148258
"6167",4.82562729391038
"6168",7.16805349475128
"6169",7.70080054108942
"6170",21.3042280238397
"6171",8.35187223428189
"6172",7.09891628780286
"6173",6.14964369981834
"6174",7.07842301078254
"6175",17.4171710096157
"6176",12.9845002046544
"6177",8.73795813494554
"6178",10.8000877680101
"6179",3.78664611276217
"6180",13.3820368973062
"6181",5.4303589474476
"6182",8.2702303910804
"6183",10.0027443102925
"6184",6.73772816887536
"6185",11.8518305976563
"6186",5.08330112086523
"6187",8.78384953650225
"6188",5.21861949298221
"6189",7.85473046515478
"6190",7.10441376870951
"6191",6.10257284654568
"6192",5.81519849928581
"6193",9.95026037511362
"6194",2.38458015264513
"6195",10.9051009640085
"6196",18.5827744426997
"6197",11.3886518605041
"6198",4.4007877939552
"6199",10.4521310321412
"6200",15.2562244080123
"6201",6.54568222361104
"6202",9.61485243527702
"6203",0.669855282487248
"6204",12.5743279638672
"6205",8.72144588318512
"6206",9.18787406711928
"6207",12.714392342074
"6208",9.86019242921017
"6209",7.18972167843107
"6210",7.5961798509845
"6211",5.71887377244067
"6212",10.3265597748545
"6213",12.0727161278916
"6214",11.8178645305957
"6215",7.48692475851806
"6216",4.70711676652255
"6217",12.0310300215365
"6218",8.2721363208771
"6219",3.25840807471131
"6220",11.6528815728544
"6221",5.56608559174651
"6222",16.3962425058049
"6223",4.57870025165705
"6224",13.6100885952972
"6225",14.1023400723286
"6226",11.0423223271355
"6227",18.2208321083276
"6228",5.77535520800448
"6229",5.06598429805786
"6230",7.93609047625788
"6231",9.97506061788875
"6232",10.0208000418359
"6233",9.02814544897103
"6234",3.67591261048807
"6235",8.047679024056
"6236",7.10661945117531
"6237",14.2680200983094
"6238",5.89822032596814
"6239",8.81045475118324
"6240",7.92890954852106
"6241",19.1343218738944
"6242",3.18821248006048
"6243",6.50457787509431
"6244",7.10318485206954
"6245",8.46549383905251
"6246",11.2653438484027
"6247",4.37560746679193
"6248",11.8149836262236
"6249",21.4510521651767
"6250",11.2718837333255
"6251",12.382519827875
"6252",13.2698872388223
"6253",9.77305996146132
"6254",5.01752238819461
"6255",3.93689065274366
"6256",14.8104655965582
"6257",11.5374992430797
"6258",5.77151249542053
"6259",18.3700299133891
"6260",14.1533706194498
"6261",7.58659074675802
"6262",6.6531949282344
"6263",9.09313187279001
"6264",11.5457905492797
"6265",9.68109793178317
"6266",9.06526503387592
"6267",2.60155337055419
"6268",7.27152558599905
"6269",6.23300552207974
"6270",16.7238891179547
"6271",5.77283753290718
"6272",10.5678002625863
"6273",8.00766882691301
"6274",5.41286318264807
"6275",13.491940202303
"6276",9.14521084577137
"6277",9.31470381749685
"6278",6.43735586766948
"6279",14.1592827606978
"6280",7.08015715641412
"6281",13.1878360847822
"6282",8.38476274226294
"6283",11.7209502498663
"6284",5.72275314946959
"6285",13.7022425040861
"6286",12.2290009738549
"6287",7.97842253954217
"6288",15.7009262635185
"6289",13.3955656723244
"6290",7.10549612256162
"6291",9.67000074552402
"6292",7.18447365455292
"6293",6.94432936708969
"6294",17.4856634800487
"6295",11.6204914265436
"6296",3.88779265564114
"6297",22.8586558936721
"6298",8.40038984339652
"6299",6.49147132374168
"6300",15.7449158412353
"6301",8.15946338464615
"6302",17.8134397997531
"6303",8.51704872619578
"6304",4.85992730343934
"6305",11.9144013785604
"6306",5.33705405669522
"6307",17.8464219456858
"6308",9.13864892198171
"6309",13.1474124292139
"6310",12.2680965024645
"6311",4.43641475197734
"6312",7.33578193071768
"6313",10.7146309308039
"6314",6.24376796934907
"6315",5.72853082275356
"6316",10.4951028662983
"6317",12.7969340244281
"6318",6.4919691722575
"6319",7.25306102251344
"6320",18.5842468312124
"6321",10.2063525567459
"6322",11.7157061216887
"6323",6.03781092592947
"6324",3.22628220592948
"6325",12.0577344071132
"6326",11.6698221257226
"6327",6.23310770075248
"6328",6.08369666649966
"6329",13.750237844857
"6330",12.2208493638578
"6331",3.19583799506562
"6332",11.0799644066042
"6333",10.1610926686344
"6334",10.5790038501802
"6335",23.4639176961769
"6336",11.8297037037099
"6337",11.0643445502839
"6338",9.45049655183313
"6339",5.18418336333835
"6340",9.58903049876145
"6341",7.88291897594056
"6342",6.94282761746149
"6343",15.0116058778704
"6344",8.51620308988135
"6345",12.0124545868459
"6346",9.64908517157544
"6347",10.1224300807632
"6348",6.16861970821989
"6349",3.83527999500351
"6350",10.229610684238
"6351",7.72922506887334
"6352",11.7720949129853
"6353",8.47642924933143
"6354",3.38793924348678
"6355",7.21170347287502
"6356",11.9539467285
"6357",13.8022361459414
"6358",14.8037302456838
"6359",16.0449131520387
"6360",10.287343412639
"6361",4.83307783821216
"6362",6.73825282863174
"6363",10.8088623243688
"6364",16.2195054674129
"6365",2.9828803708556
"6366",15.8353460567908
"6367",5.17513942464813
"6368",8.73361998135393
"6369",6.9385746198912
"6370",14.0445051304712
"6371",6.12655964619292
"6372",6.9237858761428
"6373",5.68847911607278
"6374",8.76703553218081
"6375",5.90304116127754
"6376",7.00731065943507
"6377",16.8164543080399
"6378",19.0745386695922
"6379",6.94655809405539
"6380",12.2798889383475
"6381",6.96666550244078
"6382",3.03962977354468
"6383",13.2267987613361
"6384",12.3441709563741
"6385",6.66078411699475
"6386",6.01936802962965
"6387",7.96334042815025
"6388",18.2602160581197
"6389",3.91969278389239
"6390",7.2607175789765
"6391",6.18344101003398
"6392",16.7850862256284
"6393",6.31300108829853
"6394",6.28169224488126
"6395",12.7552935658691
"6396",10.5091604322032
"6397",13.3742828018355
"6398",9.81477141416287
"6399",5.71295536621106
"6400",3.37805222192499
"6401",3.24621292169824
"6402",6.88646327609692
"6403",12.8896476883977
"6404",17.2937181016729
"6405",10.1865122077294
"6406",16.2520393729779
"6407",11.5946804588921
"6408",5.61743173895746
"6409",18.3278427428648
"6410",6.75056522523494
"6411",13.5296597529902
"6412",7.61276898976479
"6413",18.0344409580145
"6414",7.18716087584915
"6415",5.76540256498922
"6416",16.394500921797
"6417",12.3351290732497
"6418",17.0867379940849
"6419",21.2800111374682
"6420",9.25913512943658
"6421",7.10154184870513
"6422",11.7322664964303
"6423",5.32045567310366
"6424",6.5353761492503
"6425",11.6170515108377
"6426",13.8616816661364
"6427",8.97371985125174
"6428",11.1483298096304
"6429",7.76572994831245
"6430",21.2886429924592
"6431",9.23590718732729
"6432",5.28586781584119
"6433",12.9983222054256
"6434",9.56820827889158
"6435",11.5089610112894
"6436",17.3687280980171
"6437",15.7317301918814
"6438",13.0041513973006
"6439",6.92393879866348
"6440",7.83572281113097
"6441",14.1319263263986
"6442",9.64581325954767
"6443",8.70402154300383
"6444",7.97287710225764
"6445",6.65576674425038
"6446",7.53535991114523
"6447",9.03759715175196
"6448",7.64821641341692
"6449",5.27700233626614
"6450",9.46009072319697
"6451",16.1737710546616
"6452",18.7212015006217
"6453",6.74087573385049
"6454",15.6911938342047
"6455",13.7767382225727
"6456",8.75313304885582
"6457",9.14017765166989
"6458",11.3974611701965
"6459",19.5732201470227
"6460",14.2350002414325
"6461",9.87461218021186
"6462",9.63519351639301
"6463",11.9703146638871
"6464",9.79636687190375
"6465",9.95596927380283
"6466",5.2956016876907
"6467",18.222279521672
"6468",2.44769482366461
"6469",9.70388508343181
"6470",8.73411446128927
"6471",10.4318220788882
"6472",20.6750003908816
"6473",10.4343405752332
"6474",8.78263764140794
"6475",9.7725469076457
"6476",15.6812130557187
"6477",10.2716780434409
"6478",4.40000289982901
"6479",11.1717854559883
"6480",8.03150886229147
"6481",13.1780242795244
"6482",6.10328902595157
"6483",7.62621449070507
"6484",13.6670281008904
"6485",8.19342852854288
"6486",9.93419920013218
"6487",11.5436814280656
"6488",11.8993779191887
"6489",6.85224024233749
"6490",6.990537780433
"6491",6.98153437468163
"6492",12.5651489875987
"6493",8.17256022949573
"6494",2.59742338991281
"6495",10.0319231224012
"6496",14.8507778828641
"6497",8.46309924385367
"6498",9.64615249580464
"6499",13.549640805173
"6500",2.05800515004049
"6501",5.06677686297142
"6502",10.88892234327
"6503",9.41336951810681
"6504",9.09295853007492
"6505",6.45939144207242
"6506",7.63772456626657
"6507",9.87364384190289
"6508",12.8182071821456
"6509",11.6294155388494
"6510",8.98584650822592
"6511",13.243488347138
"6512",4.57833401399206
"6513",9.34689361244669
"6514",5.82168175457613
"6515",4.24365410943339
"6516",15.2342970420023
"6517",10.932410732873
"6518",15.9915843651009
"6519",9.73002624490414
"6520",14.2277598805282
"6521",5.11000814341677
"6522",7.63561953496055
"6523",16.3422704608371
"6524",12.8198018852019
"6525",5.98204116552589
"6526",9.17157398515212
"6527",20.3587481316672
"6528",11.2662354846488
"6529",9.03262060108604
"6530",8.46506697411111
"6531",15.6272058087565
"6532",15.8595482580371
"6533",10.5064353688639
"6534",8.70321270269687
"6535",9.86637617049098
"6536",7.63448228079169
"6537",11.5115131376927
"6538",21.6693421612095
"6539",8.77711643237016
"6540",8.20108465424415
"6541",6.90444585803263
"6542",9.95139706227165
"6543",23.5364695782661
"6544",8.51266566947585
"6545",13.6812386901696
"6546",11.119657514644
"6547",9.0346546899115
"6548",3.39040075076758
"6549",9.64275151120542
"6550",8.46111565979331
"6551",11.6361848559827
"6552",15.9745639286474
"6553",18.5699127099191
"6554",11.0766385115781
"6555",14.287969180283
"6556",11.8811919991889
"6557",8.1963429681258
"6558",7.26092193355748
"6559",15.3222676648596
"6560",12.2764468464569
"6561",7.39442448536056
"6562",6.86575032092212
"6563",7.29300955888962
"6564",5.93135872532342
"6565",7.93748616602229
"6566",6.11690180293382
"6567",7.76572994831245
"6568",18.0064744846144
"6569",14.0403596620038
"6570",4.74261659376732
"6571",16.4764845742409
"6572",6.36579853645999
"6573",17.6443945008756
"6574",7.48864494585366
"6575",7.45339156266687
"6576",13.7871170384786
"6577",8.25702762122877
"6578",8.78171147669086
"6579",12.7725807217086
"6580",7.86137444547425
"6581",10.0483366514164
"6582",9.67973640509865
"6583",11.2328073909304
"6584",11.0914392403918
"6585",12.5384041619964
"6586",13.2003415039428
"6587",8.72799928524847
"6588",5.34005500110942
"6589",12.8409585841849
"6590",11.3241888860132
"6591",11.6650025798991
"6592",8.72903568952409
"6593",12.7799622829293
"6594",8.5339346592813
"6595",6.50690525123314
"6596",6.28659906088161
"6597",7.28466212144498
"6598",11.4522931833487
"6599",14.065678247393
"6600",5.5921663164122
"6601",6.86879513145526
"6602",5.16627402926976
"6603",12.8718683052099
"6604",5.96755339470047
"6605",9.01090318386897
"6606",10.5964825475724
"6607",9.53158656210779
"6608",9.14020838292169
"6609",9.04921204809696
"6610",13.0610274196427
"6611",5.57509555527278
"6612",9.72480880366729
"6613",8.63339420977622
"6614",8.20432536605604
"6615",9.28291529896185
"6616",17.766175906218
"6617",14.020154671057
"6618",4.77791346896123
"6619",8.21371172366684
"6620",5.93173343907428
"6621",4.09331316300475
"6622",8.03581561928307
"6623",10.4089927253237
"6624",8.8429840366189
"6625",9.10347689198466
"6626",17.6351260567277
"6627",13.2955927604375
"6628",5.04922633134483
"6629",18.1140317917139
"6630",13.7245232899149
"6631",7.42106219927437
"6632",10.0329361877914
"6633",10.6971784450944
"6634",10.9206395757433
"6635",6.73622468396214
"6636",9.68170448311552
"6637",16.0959258413023
"6638",2.23612580599026
"6639",9.76650868901733
"6640",6.97644548539345
"6641",6.92443022391853
"6642",11.5359018800356
"6643",17.7906941561712
"6644",14.1450743218352
"6645",10.214145599915
"6646",7.75682946282589
"6647",7.65808538550049
"6648",3.50413453861824
"6649",9.13651631974405
"6650",16.1259386931833
"6651",6.95259569678335
"6652",10.0843116659377
"6653",1.4201767410147
"6654",3.68152760745694
"6655",12.0270608132085
"6656",14.0123258655795
"6657",5.26424117923126
"6658",9.32051801316402
"6659",8.49871065114684
"6660",8.32101907740469
"6661",11.9923583740558
"6662",9.99056094128177
"6663",10.6571974557959
"6664",10.7393719586451
"6665",4.7686624738519
"6666",9.37643095433049
"6667",8.74901530468712
"6668",13.1064834518754
"6669",3.6132048624594
"6670",6.02776532073105
"6671",13.6610694355014
"6672",10.2974296294879
"6673",4.03988704698523
"6674",7.90583088160225
"6675",12.3298008294833
"6676",3.86474277699723
"6677",16.9005722210282
"6678",14.7480830990736
"6679",10.4501719914264
"6680",8.99040021220831
"6681",7.87381374999662
"6682",12.4426560541068
"6683",3.36329902829107
"6684",18.4150280915698
"6685",14.1695496710855
"6686",13.8095798127008
"6687",8.66164205459233
"6688",9.67041220134274
"6689",9.90368269675475
"6690",12.8748497122054
"6691",8.70249536568935
"6692",3.5072698019006
"6693",7.30655001961459
"6694",8.74580711848559
"6695",9.918498671154
"6696",13.557430225842
"6697",14.6128251195407
"6698",18.5677553750879
"6699",10.0445106444746
"6700",7.63532480709432
"6701",7.38227130424904
"6702",11.1604231606645
"6703",5.04366068499886
"6704",5.81053422685067
"6705",3.36692514016615
"6706",9.90416264774047
"6707",13.7152681827127
"6708",14.3002440071158
"6709",14.2466048357698
"6710",9.89808609010899
"6711",8.04339687520161
"6712",3.18645777485698
"6713",11.6561580928438
"6714",11.7169338756178
"6715",8.13703347911083
"6716",2.39068295842906
"6717",11.5952725914582
"6718",18.2393305390086
"6719",6.23271431168406
"6720",6.31227289944135
"6721",13.8113528038725
"6722",11.2186653637129
"6723",9.93715404334041
"6724",11.072668221984
"6725",7.78274599343719
"6726",7.06776284959421
"6727",4.74899159862706
"6728",9.0239838473921
"6729",9.07414014272291
"6730",8.23757829863012
"6731",15.8793417084125
"6732",7.16805349475128
"6733",6.08495133696769
"6734",8.75946436490443
"6735",8.76692276691259
"6736",7.14073911199859
"6737",8.8329388306337
"6738",15.8938880508422
"6739",13.3891420129323
"6740",7.07683973878095
"6741",8.73482596990235
"6742",7.30510464171492
"6743",3.03833914237462
"6744",3.99614377202529
"6745",8.68303396216755
"6746",9.79267174047414
"6747",5.62943983990995
"6748",12.7793105105434
"6749",8.84777979427415
"6750",23.6866322787048
"6751",9.23622966615229
"6752",11.6389453621205
"6753",5.89242418266097
"6754",5.09190903121117
"6755",9.58649825422071
"6756",8.18904894893799
"6757",3.93173390508209
"6758",8.29784998301447
"6759",3.03833914237462
"6760",5.31508809332807
"6761",7.5530253921258
"6762",16.8203113052578
"6763",17.1891994659133
"6764",6.98146754248365
"6765",7.50405972778476
"6766",6.32347158035964
"6767",12.8500346151288
"6768",11.2557909525886
"6769",7.73902370820509
"6770",12.1537642515651
"6771",15.9944491762666
"6772",10.5944147294129
"6773",6.9836475563127
"6774",17.6185603772046
"6775",9.15770087761287
"6776",4.00067027967957
"6777",13.5404374095402
"6778",7.72811047625502
"6779",16.2497000841795
"6780",13.914129015305
"6781",9.15486605747886
"6782",17.5223507756944
"6783",6.9569668612517
"6784",9.44482939535932
"6785",18.1593292955841
"6786",10.6509085631329
"6787",15.4428881014601
"6788",7.17853790410314
"6789",3.19254040846877
"6790",6.44191124018015
"6791",9.9027469485905
"6792",8.35758702255106
"6793",11.4131402988917
"6794",9.07203586348732
"6795",6.82791212926532
"6796",13.7029910100779
"6797",6.13516264342816
"6798",6.49351641391302
"6799",6.78086339613843
"6800",5.11847468362497
"6801",5.23594510916173
"6802",13.2058949784376
"6803",4.1042453645473
"6804",11.5128686238047
"6805",13.44427892483
"6806",12.8454556119768
"6807",4.22175741411731
"6808",2.12458104842371
"6809",10.0439486808561
"6810",10.1453890339635
"6811",18.4974993071308
"6812",8.06845078809286
"6813",7.92577705020176
"6814",4.75949612639025
"6815",13.3264986596606
"6816",11.5741783646051
"6817",10.1793930868316
"6818",14.2019391925264
"6819",24.3190837889253
"6820",9.88938294506679
"6821",6.45233959684506
"6822",10.0506118259317
"6823",3.61271574351096
"6824",10.4279563542127
"6825",17.4122603781657
"6826",7.08039825496553
"6827",9.96183898944437
"6828",4.23095212991386
"6829",9.12163628428318
"6830",6.82336526869011
"6831",12.3536657423669
"6832",7.17556955573589
"6833",3.38199027049789
"6834",19.5408889604923
"6835",10.0474449451978
"6836",10.6925403466881
"6837",11.8317885853697
"6838",9.54788167836389
"6839",12.7644698231967
"6840",8.86308623509397
"6841",12.0760738069484
"6842",19.3647832685277
"6843",15.6293812351523
"6844",8.74504827428325
"6845",17.9389124675608
"6846",10.5994261504439
"6847",11.9810717015497
"6848",3.86009074585986
"6849",7.40292374955491
"6850",4.65417139950651
"6851",1.4267679748194
"6852",6.97726463427983
"6853",5.73426870411798
"6854",7.37763974860365
"6855",17.5455702251526
"6856",3.10408169340775
"6857",13.5583636944593
"6858",3.55410148219383
"6859",10.3635318478296
"6860",8.06650008101466
"6861",23.6843305409446
"6862",8.29615510340619
"6863",7.43796091159271
"6864",17.308240130255
"6865",5.96801457132259
"6866",18.3937488554603
"6867",7.49688769563915
"6868",10.1520496047787
"6869",6.65016296585879
"6870",6.16861970821989
"6871",4.70334804982541
"6872",6.9802610831712
"6873",11.0191485481952
"6874",8.46015348953026
"6875",7.61020114677873
"6876",13.2806234398702
"6877",15.033789702419
"6878",10.937757192415
"6879",13.398766048829
"6880",8.89863095327557
"6881",13.6746935497859
"6882",5.16679205539078
"6883",11.6844657744631
"6884",13.8849414911025
"6885",9.68109793178317
"6886",11.1951769941797
"6887",4.95033793925719
"6888",6.89200936153632
"6889",9.43777066153217
"6890",9.02789151151854
"6891",7.97826062961501
"6892",7.39447852879511
"6893",13.7076189658621
"6894",5.07577762771368
"6895",14.1942095736722
"6896",7.8947035543577
"6897",7.43932321595609
"6898",17.5488826948828
"6899",6.26034119199045
"6900",18.6663814216379
"6901",6.02246859953564
"6902",4.76159206828262
"6903",17.853099502971
"6904",14.6685767889156
"6905",8.94618036250642
"6906",14.879746520811
"6907",4.20815029983036
"6908",18.8287446054344
"6909",9.19747884846473
"6910",9.57246588755377
"6911",3.14881233333573
"6912",10.1877583260672
"6913",10.3737605923039
"6914",13.3085652076663
"6915",14.9930978102241
"6916",7.49336232415594
"6917",7.05032711491409
"6918",5.79701233120286
"6919",9.99305886777613
"6920",13.2857257607441
"6921",9.08799382660933
"6922",10.3936117622977
"6923",18.7066178938083
"6924",16.4355379133248
"6925",18.2808273599158
"6926",11.7086722247538
"6927",10.1549909380461
"6928",6.47990052992399
"6929",7.0792664529017
"6930",7.74095716408371
"6931",6.89181130350552
"6932",5.68564537846544
"6933",3.83319164631928
"6934",11.9225165220364
"6935",15.6793210771028
"6936",9.43573679268443
"6937",11.6482643148153
"6938",12.4628718132827
"6939",6.88756363256027
"6940",8.25794110493695
"6941",3.25139562675031
"6942",6.86248021516817
"6943",8.66204021792366
"6944",9.87162774172682
"6945",19.7804232399752
"6946",17.877832494889
"6947",6.25749910698823
"6948",4.51803913778203
"6949",9.31642737331881
"6950",9.05641013184632
"6951",3.87988459889643
"6952",4.64428605199996
"6953",9.33183784652042
"6954",6.75704898185671
"6955",5.57838356050715
"6956",7.07153379459436
"6957",8.70313697160653
"6958",8.36568809728711
"6959",13.3381098534035
"6960",3.84975157974579
"6961",18.5760611481712
"6962",9.66398761131433
"6963",9.19672762898492
"6964",21.9131616081714
"6965",13.5986710819638
"6966",6.92995138899769
"6967",4.66087795561459
"6968",7.11223701305166
"6969",12.3771304852209
"6970",9.81832159794348
"6971",9.74633999796222
"6972",11.1160685528051
"6973",11.2901847263853
"6974",6.88360672909536
"6975",11.2193740020953
"6976",17.5007154720623
"6977",12.8481057307943
"6978",14.7980899865909
"6979",16.2178605337378
"6980",3.06875021993336
"6981",13.2123540720417
"6982",14.1014767196113
"6983",8.92449300146273
"6984",22.7792762361288
"6985",9.70299055276269
"6986",10.5858672429093
"6987",9.93075463933191
"6988",3.70296765288192
"6989",6.82963299325542
"6990",8.04275484943419
"6991",7.69108926498448
"6992",21.1444602135257
"6993",11.5580254962281
"6994",10.3062556068753
"6995",10.677184057404
"6996",17.2654996514117
"6997",18.7433266144839
"6998",7.50023044683503
"6999",11.6700605535345
"7000",10.2477345135455
"7001",14.0949817229139
"7002",8.5065344072175
"7003",5.04190487994701
"7004",11.0492828489362
"7005",21.6801553481183
"7006",6.76350893505636
"7007",21.8158173230867
"7008",14.0123258655795
"7009",7.49042510514294
"7010",9.74728198979843
"7011",23.4559292451418
"7012",10.5699827074605
"7013",9.74065226815042
"7014",7.12962257407183
"7015",10.1340655763335
"7016",10.3384606221597
"7017",10.9071136628108
"7018",5.57084428571589
"7019",6.41082438021213
"7020",14.9464501467514
"7021",12.9135171512881
"7022",4.92157153861474
"7023",4.81560447389699
"7024",10.6987896993795
"7025",10.1051569909717
"7026",8.123376439572
"7027",6.93249401147543
"7028",6.58580935203977
"7029",7.14645519374778
"7030",4.87990490109196
"7031",7.67102670621019
"7032",16.5084028508639
"7033",14.7699584226102
"7034",9.9168101650798
"7035",13.1106745495707
"7036",10.6584634727236
"7037",7.23563232822533
"7038",7.84881040208525
"7039",5.0660434734537
"7040",15.6580709851844
"7041",10.2760751814331
"7042",8.33692836689202
"7043",3.09525685358121
"7044",12.4526900331809
"7045",10.2990424944889
"7046",14.2163987910472
"7047",9.9225157194757
"7048",10.6284026353543
"7049",6.1205398027916
"7050",5.95652474708628
"7051",10.0329302139934
"7052",10.0642615747315
"7053",3.54349349304438
"7054",3.04087778286008
"7055",13.1762977190981
"7056",9.13954217249885
"7057",6.85352181461764
"7058",21.2989400682254
"7059",20.5478145820135
"7060",6.37021131527303
"7061",6.89801507779014
"7062",12.6964312349601
"7063",8.69887565382674
"7064",6.76553129224285
"7065",9.47130477241165
"7066",5.33682894421993
"7067",5.17946548685756
"7068",13.5881183792131
"7069",9.45264937147822
"7070",15.5885441825483
"7071",6.74641020048624
"7072",12.4609053963028
"7073",5.57084428571589
"7074",12.7305168060716
"7075",12.2381536755043
"7076",13.1561209881775
"7077",8.87457258698844
"7078",11.0053772161055
"7079",11.5538620501489
"7080",13.0205508208384
"7081",8.75871410759981
"7082",9.23982386874453
"7083",5.11000814341677
"7084",6.54293811414827
"7085",11.2429758917296
"7086",13.5892877092283
"7087",3.93325115941079
"7088",15.5601549638528
"7089",4.655693980329
"7090",6.97096736278393
"7091",21.723106191133
"7092",8.29868792871726
"7093",7.21904027074937
"7094",9.04410772386905
"7095",6.90152937786569
"7096",16.0515541640409
"7097",12.7351608738445
"7098",7.38696245685297
"7099",9.9188902953542
"7100",16.3774267854378
"7101",11.109344594605
"7102",12.8098938090428
"7103",21.2540670779876
"7104",8.06885281754797
"7105",12.0729736758678
"7106",7.38494924408025
"7107",13.156139308749
"7108",9.64246943249604
"7109",13.5212476819707
"7110",14.4047748522603
"7111",9.35528051426833
"7112",12.6376620497494
"7113",6.09520683436944
"7114",4.90570971707063
"7115",7.9772739189412
"7116",6.32659178458198
"7117",8.92063198148495
"7118",10.4368380924913
"7119",12.0825127060757
"7120",15.585333848727
"7121",7.14462216187137
"7122",6.76863082267762
"7123",5.97220444975205
"7124",11.9705904536851
"7125",8.73314836738616
"7126",10.1916516604231
"7127",19.3586371516031
"7128",4.64428605199996
"7129",17.8804584975755
"7130",10.5487367550413
"7131",12.8710964286799
"7132",8.96551700288969
"7133",7.52261298284218
"7134",16.5244751071017
"7135",14.7935103242221
"7136",14.9432995160605
"7137",14.6331020451891
"7138",7.98090956115942
"7139",14.0213801227849
"7140",6.97140838065447
"7141",17.806373000857
"7142",4.63216479981149
"7143",16.365324544555
"7144",12.3795044939307
"7145",8.76524901779784
"7146",3.25737661175138
"7147",15.0391949291587
"7148",6.93228615662318
"7149",7.93333165398823
"7150",8.81974154492212
"7151",14.7008280308923
"7152",3.94912247581863
"7153",7.07363103207774
"7154",7.29893577440056
"7155",11.3097195221491
"7156",10.1718402792919
"7157",10.5909134394004
"7158",7.28562838840473
"7159",17.7678341685017
"7160",10.2022302221032
"7161",19.0860593451553
"7162",14.8325028424191
"7163",7.20282960843175
"7164",10.3988006424414
"7165",5.34662304515277
"7166",8.88236469800596
"7167",5.22374025719693
"7168",6.85411494674864
"7169",7.92176410994437
"7170",9.85321810142665
"7171",11.7839490316362
"7172",13.2686792597714
"7173",14.2671541970274
"7174",13.1058384381102
"7175",11.1617267868733
"7176",7.57587038939575
"7177",3.83825520943858
"7178",10.8788583630541
"7179",14.9937549187993
"7180",14.9940620285496
"7181",13.1693089353687
"7182",15.9416966129982
"7183",5.62808394475953
"7184",16.9440166746167
"7185",5.74584604642958
"7186",14.7951185320686
"7187",7.73411609340447
"7188",9.4290559845126
"7189",5.0835684084669
"7190",23.8268884551463
"7191",13.275809644966
"7192",9.93170868555849
"7193",7.65329575531894
"7194",4.26470283433483
"7195",17.0060429859335
"7196",16.123095771512
"7197",7.68283946424405
"7198",11.069726374626
"7199",5.74953262420507
"7200",11.1143847899825
"7201",18.0344409580145
"7202",4.16852332659466
"7203",7.08600684897845
"7204",12.2747801576027
"7205",6.24200455624078
"7206",5.74326133928553
"7207",10.3388283549945
"7208",11.0419709364678
"7209",6.22164492902871
"7210",10.2852338042255
"7211",12.3816852376329
"7212",21.259742046759
"7213",15.9246030971909
"7214",6.86023571297031
"7215",14.0697421162128
"7216",11.6010065773267
"7217",8.47784493358001
"7218",14.9092575140119
"7219",7.31586948474768
"7220",8.27825578391062
"7221",7.25951492811816
"7222",7.37848035334908
"7223",21.2995197712222
"7224",8.87393499024164
"7225",14.4191432588117
"7226",14.9158866285876
"7227",7.30658683960472
"7228",11.7157115280167
"7229",7.46198571726091
"7230",8.7354454589385
"7231",13.0057751296025
"7232",16.0608871753436
"7233",8.9919277516826
"7234",17.227600324768
"7235",4.81610327312725
"7236",5.91344455216964
"7237",4.63906987799119
"7238",13.0054829726482
"7239",9.1369927854402
"7240",10.7589684376866
"7241",10.7249053712341
"7242",8.41927020931587
"7243",12.8043673227056
"7244",3.76952081841919
"7245",17.4722448535917
"7246",11.2209283836853
"7247",8.91824990296961
"7248",10.2016847040691
"7249",10.0409471423294
"7250",11.9898364959442
"7251",11.8178645305957
"7252",13.4474390724153
"7253",10.1824608491568
"7254",6.44528466810484
"7255",3.61745810353831
"7256",9.64244803216632
"7257",5.78199664325025
"7258",15.664223949703
"7259",4.75172665153346
"7260",7.27734934046765
"7261",8.82007102098794
"7262",2.70436985965306
"7263",11.1608237303961
"7264",10.8406907766104
"7265",2.38029365243594
"7266",8.77604334520581
"7267",5.90406124268548
"7268",7.81330321706561
"7269",8.46385988026538
"7270",6.17408119116292
"7271",2.39497757309198
"7272",8.75937697442927
"7273",8.40288403265049
"7274",3.97225672825201
"7275",8.7744812679986
"7276",12.4609053963028
"7277",7.29022294197065
"7278",13.6000345936314
"7279",6.60807841042033
"7280",5.60210982345798
"7281",4.20875356656134
"7282",4.95364680736272
"7283",12.1128590277199
"7284",11.2196140513341
"7285",5.27365364127162
"7286",10.9299854296168
"7287",9.84724310071464
"7288",16.3577708339966
"7289",5.99895745142751
"7290",9.16904593464479
"7291",9.06147127643539
"7292",4.71216492843178
"7293",3.38178915410467
"7294",11.9908300962705
"7295",23.2275901601113
"7296",12.4834169013527
"7297",9.54933448894727
"7298",6.44067141917507
"7299",16.1362373507977
"7300",15.546969445798
"7301",8.72421158538398
"7302",10.8053253821766
"7303",12.5651586936854
"7304",5.96495918340478
"7305",7.47349490738362
"7306",4.63716817270638
"7307",6.48335160253752
"7308",8.75871410759981
"7309",5.0611367707107
"7310",5.01823933891639
"7311",9.59178215736977
"7312",6.28286930191626
"7313",9.64822036559507
"7314",8.74732363980121
"7315",11.4694540883137
"7316",3.56705270565109
"7317",3.37718877746666
"7318",11.3255059071817
"7319",7.08545622864589
"7320",4.37840913795262
"7321",4.37702652820052
"7322",17.3154681895812
"7323",10.0231340350479
"7324",6.99713065161935
"7325",7.09319463544121
"7326",7.30381670810043
"7327",14.0470457837919
"7328",9.26255151671083
"7329",13.5149591852717
"7330",6.46314345990743
"7331",11.5632390527617
"7332",7.69034061923449
"7333",14.0737532559319
"7334",6.39427399611368
"7335",8.96122091523003
"7336",8.16292441193761
"7337",12.6773340806003
"7338",7.93632875993141
"7339",9.93851615259762
"7340",3.83865842991522
"7341",11.3536476204269
"7342",7.4100715722901
"7343",11.9923583740558
"7344",4.29989888119206
"7345",8.94677413832572
"7346",9.51339364042083
"7347",6.22748054735961
"7348",7.6055674467646
"7349",7.91282962186546
"7350",8.50698441005414
"7351",12.3868040860834
"7352",10.5015594943888
"7353",6.32085159450621
"7354",18.0255274194273
"7355",8.17674237846208
"7356",4.94177695735275
"7357",9.29065637460899
"7358",17.3903094501354
"7359",8.2718211716263
"7360",5.52801741613673
"7361",18.1704356373713
"7362",10.1602053441992
"7363",13.3077434435395
"7364",9.43849101579789
"7365",19.0184369983026
"7366",10.8773890162467
"7367",9.11308220714164
"7368",4.92853825299719
"7369",12.402737907883
"7370",11.8692708259358
"7371",5.13496154384548
"7372",8.8065408132928
"7373",13.8380553854551
"7374",5.79678090819598
"7375",11.9210887239751
"7376",15.8939322179883
"7377",8.86343461621895
"7378",7.50248318942442
"7379",1.56147913714135
"7380",3.20042743416805
"7381",3.26099893530044
"7382",12.3219498105477
"7383",20.6810367417037
"7384",13.9437413426304
"7385",10.7974547597594
"7386",12.6486376464171
"7387",7.10711726886831
"7388",11.5994683239528
"7389",5.32525774012527
"7390",3.29226350017567
"7391",9.26228555562962
"7392",9.07510328873237
"7393",7.29977313594565
"7394",5.66552817037778
"7395",4.73165670877863
"7396",9.18018800115803
"7397",6.23760115082976
"7398",16.4203372404741
"7399",4.96603961300882
"7400",14.1769446496928
"7401",2.39932162252076
"7402",6.99993813637853
"7403",7.00268961337013
"7404",11.0471603589587
"7405",12.3162298253354
"7406",11.0203265341551
"7407",9.99627946003353
"7408",11.0159369173112
"7409",6.74470258233327
"7410",24.30824100391
"7411",7.47714168385868
"7412",6.8173086353996
"7413",10.7842462039743
"7414",7.28486250384286
"7415",4.65151949565388
"7416",4.91470510692576
"7417",5.98157868959665
"7418",18.8178202964633
"7419",13.8846226010675
"7420",23.5566471446317
"7421",10.2690525681556
"7422",6.85604864774935
"7423",8.27383999754922
"7424",14.9515949890068
"7425",11.9777572571569
"7426",14.2136507337951
"7427",16.4990772431198
"7428",10.2904575396237
"7429",7.49587106425639
"7430",9.67867278620857
"7431",11.6251416285488
"7432",13.3285183003154
"7433",16.4411647232093
"7434",4.40999746746412
"7435",10.3365270764352
"7436",10.2761659680478
"7437",7.88985156698343
"7438",20.3745858575086
"7439",13.2579828242332
"7440",5.96801457132259
"7441",9.03501529794539
"7442",2.59434766881036
"7443",5.03737216424735
"7444",17.5738504445077
"7445",7.63926672788396
"7446",15.4367018731153
"7447",6.54511797424636
"7448",9.21518803036753
"7449",12.7766820169471
"7450",13.9350692341954
"7451",7.94050848254527
"7452",23.5009819083775
"7453",3.7740789376474
"7454",15.3980874955743
"7455",16.1224623923442
"7456",8.22624098555269
"7457",8.24323321238856
"7458",14.5906820970079
"7459",9.72894887225645
"7460",4.63780158705585
"7461",7.89250658141322
"7462",12.0310300215365
"7463",13.7232289834769
"7464",6.31504265911302
"7465",7.00812593339624
"7466",9.25270639843308
"7467",9.06222369134442
"7468",10.0834551589823
"7469",12.2263849953299
"7470",4.62851712478832
"7471",3.71960668556003
"7472",13.5580823829065
"7473",11.4339482671686
"7474",3.39731452665167
"7475",12.6376620497494
"7476",13.1762977190981
"7477",11.9591691253799
"7478",7.96300849348711
"7479",14.8790346074233
"7480",14.9421577306185
"7481",8.32955378052962
"7482",15.0260279270131
"7483",13.295155001151
"7484",15.3411325447127
"7485",7.23618542603673
"7486",12.1874833575746
"7487",9.12793271986757
"7488",10.5809317477203
"7489",5.61690174779298
"7490",8.83606667612049
"7491",13.5295891925215
"7492",4.78041792485196
"7493",5.33961059162905
"7494",7.68261396381796
"7495",9.30779735023773
"7496",8.52603787150253
"7497",5.10880730003542
"7498",10.3679524798477
"7499",5.56580832560958
"7500",13.3008093799346
"7501",23.6335763036997
"7502",13.3447405827284
"7503",10.0269363565723
"7504",11.8263751041208
"7505",10.0889410773697
"7506",7.0769254239656
"7507",14.311608859192
"7508",6.97732653311077
"7509",17.860122358176
"7510",4.62185481826815
"7511",5.09956572892074
"7512",13.256539127712
"7513",11.1154655422002
"7514",7.08039455236296
"7515",11.9528655770889
"7516",11.5744393907754
"7517",13.8677218142226
"7518",5.03751353291634
"7519",14.7612901753758
"7520",6.009904768903
"7521",21.1345096549438
"7522",1.42647445515846
"7523",7.81781217198424
"7524",15.9936098690343
"7525",12.7405511435331
"7526",16.8490180874488
"7527",3.50620850775599
"7528",13.7259823535303
"7529",8.04965289133446
"7530",11.8835842576765
"7531",9.14818335394951
"7532",13.3761813135602
"7533",11.0156176549114
"7534",5.70422692332578
"7535",7.53582764455464
"7536",6.93336275492197
"7537",7.05032711491409
"7538",9.4293593445433
"7539",13.7320187606295
"7540",15.8153070300816
"7541",10.0325541199121
"7542",10.2686305352822
"7543",20.4517259619501
"7544",11.779063267994
"7545",23.5200565087185
"7546",13.8906523446201
"7547",15.3387103894311
"7548",5.74589121270866
"7549",10.3931691454028
"7550",14.6030039550662
"7551",23.585444034898
"7552",7.68100300010337
"7553",5.63449827676546
"7554",9.95017144386294
"7555",9.62991515089686
"7556",8.01792157869235
"7557",8.70768028358559
"7558",6.85771394920761
"7559",6.22467833023669
"7560",12.0716009621966
"7561",12.7392645558026
"7562",18.2228607020643
"7563",11.293500660897
"7564",14.6749499382482
"7565",3.4915801109353
"7566",12.0059246867309
"7567",11.0005353576881
"7568",15.9045159825892
"7569",4.38759125676348
"7570",5.16034206914011
"7571",9.38672760448774
"7572",11.0359310226176
"7573",11.3419524603157
"7574",8.73321434425727
"7575",7.23716598289733
"7576",6.94187924982682
"7577",12.1082020000139
"7578",7.48506389773608
"7579",13.7119840106279
"7580",14.7808462978853
"7581",11.2581919811278
"7582",9.9278722687632
"7583",5.10687685134874
"7584",8.08271510587558
"7585",17.3753837275138
"7586",7.68579791141908
"7587",7.93583186651462
"7588",17.7547926936475
"7589",18.4504619288501
"7590",3.70278035291533
"7591",5.5051500862007
"7592",7.46959084355096
"7593",12.4440654476009
"7594",5.23389906963741
"7595",4.53618409707619
"7596",6.33376151209045
"7597",6.19040706301426
"7598",10.1629849119138
"7599",8.77210977817628
"7600",9.91196547119532
"7601",8.63764729071024
"7602",2.57537532173279
"7603",4.00291244149099
"7604",9.77329834516186
"7605",21.0954299435559
"7606",9.67321656483613
"7607",18.3909008278692
"7608",15.3617535243533
"7609",6.99546115200608
"7610",9.27996257680766
"7611",6.47713258889038
"7612",15.3276983104516
"7613",4.36727908494006
"7614",7.62175444986465
"7615",7.65244370971465
"7616",2.69158923923074
"7617",13.4011045510687
"7618",11.3515693469649
"7619",7.13500560886218
"7620",6.02742954968741
"7621",6.64298329745592
"7622",8.18134366450692
"7623",3.64103337793465
"7624",8.35311254388205
"7625",21.2386532166108
"7626",8.40364144881917
"7627",8.96351312511613
"7628",6.86248021516817
"7629",7.39931904396607
"7630",10.523450228364
"7631",6.23014497243483
"7632",10.1146144848397
"7633",14.9234526608543
"7634",15.6578204191328
"7635",7.77311707630077
"7636",10.6342269810883
"7637",8.23068545292602
"7638",9.90897569106685
"7639",15.8595482580371
"7640",6.68980793500665
"7641",7.16330872029147
"7642",6.3968296959582
"7643",9.32041380489082
"7644",14.0277211405773
"7645",10.9553971158538
"7646",2.88731749776901
"7647",5.06022466551933
"7648",15.6501043928119
"7649",8.08143898870894
"7650",5.0565391216527
"7651",5.86773064908867
"7652",6.04470432263575
"7653",8.99159227837423
"7654",4.80930391872916
"7655",6.68057840984377
"7656",8.16110722535661
"7657",7.06210057843825
"7658",3.26880488493593
"7659",15.7930742527778
"7660",15.9564506377731
"7661",20.1836752045027
"7662",7.83427752832256
"7663",18.5778687238304
"7664",8.5553549993249
"7665",9.77092940148948
"7666",8.42596865984197
"7667",6.89801507779014
"7668",0.671077858573312
"7669",18.2118235519971
"7670",17.8170426742176
"7671",8.66809871789762
"7672",10.4462029224479
"7673",8.80383259302621
"7674",13.4179647136553
"7675",17.8430756188158
"7676",13.5937715657109
"7677",9.69322790429234
"7678",5.57903948054448
"7679",13.9023854451116
"7680",9.08844459894459
"7681",18.3061314289984
"7682",7.00925315372928
"7683",8.77861682270171
"7684",9.94924580480423
"7685",17.6357375908044
"7686",7.09178041611089
"7687",14.8378784650331
"7688",11.661286884267
"7689",17.8170426742176
"7690",12.7554922454117
"7691",10.042967642569
"7692",6.12407700183687
"7693",14.0701834441916
"7694",13.761058753803
"7695",9.60725026038916
"7696",6.83472717462324
"7697",7.79111501480192
"7698",8.15073957778004
"7699",13.349466520633
"7700",6.98773817857355
"7701",16.2234611249131
"7702",10.3115161590273
"7703",15.0336625720491
"7704",7.59139085537253
"7705",3.51397819410783
"7706",12.7779184234502
"7707",5.5844285478303
"7708",10.4638779697389
"7709",11.0804246998058
"7710",4.63495414846903
"7711",9.89379674687767
"7712",3.98086777335709
"7713",8.69539654072076
"7714",10.0192119217819
"7715",7.27845110833034
"7716",8.09585217180171
"7717",9.8185773083822
"7718",16.0914899517041
"7719",6.85887484196999
"7720",10.2001825978369
"7721",13.3087663695523
"7722",8.02487473254159
"7723",11.122655570145
"7724",5.22243061037675
"7725",14.7670785188872
"7726",13.8598354889644
"7727",14.2984734495766
"7728",6.09374711978548
"7729",22.9286435082419
"7730",13.1395676822164
"7731",8.06364870024985
"7732",8.96257834718659
"7733",12.402737907883
"7734",1.56435661759458
"7735",21.4324954337381
"7736",13.6976092245013
"7737",9.69852799343091
"7738",7.07883365489657
"7739",10.2977815417702
"7740",23.5051347534955
"7741",8.35351510692158
"7742",8.1807231527226
"7743",4.23985120970238
"7744",16.3332961754417
"7745",13.509383774919
"7746",14.2546401552568
"7747",9.39093026820481
"7748",9.87770590176937
"7749",9.59027507816594
"7750",7.62306485887842
"7751",6.18344101003398
"7752",7.45055396211954
"7753",9.09868700967372
"7754",7.74239900026884
"7755",12.768399417912
"7756",0.665972980085414
"7757",15.3921013485423
"7758",3.68967595849074
"7759",12.7656985000832
"7760",16.3577708339966
"7761",16.1072243747895
"7762",6.0941150081924
"7763",7.18837217072719
"7764",9.41515082330918
"7765",15.6403033565669
"7766",9.56422065551027
"7767",10.5151899224409
"7768",13.9681610205528
"7769",5.68716928909191
"7770",5.71612713966218
"7771",12.6297583847245
"7772",12.3172277597905
"7773",16.1801364705609
"7774",8.72455153776012
"7775",11.2698220601497
"7776",6.97140838065447
"7777",7.56271955179128
"7778",8.43183052260535
"7779",9.64918469951596
"7780",20.1515846306946
"7781",12.9155544372828
"7782",13.1331823777299
"7783",11.6098095921083
"7784",19.4377577852208
"7785",21.4991958552812
"7786",4.37723355460488
"7787",9.01012396094574
"7788",5.12633970273159
"7789",7.45756501337003
"7790",10.0515815364975
"7791",6.03250631384919
"7792",6.88472553422147
"7793",3.50700999527753
"7794",15.9653869198133
"7795",9.72303116311147
"7796",6.81415088574791
"7797",9.25430141760003
"7798",1.42179701211076
"7799",5.29624203243484
"7800",4.71764348591107
"7801",6.40858859490267
"7802",9.23682576493944
"7803",6.06144904014861
"7804",5.44535164478083
"7805",18.366614187566
"7806",13.7659655075363
"7807",10.4335984541366
"7808",13.9259592313903
"7809",9.99161998124767
"7810",6.4921650217975
"7811",6.4760051633335
"7812",3.98642884846689
"7813",8.57584753409429
"7814",13.6245093830265
"7815",6.51361012132218
"7816",10.3375113189306
"7817",6.20549793685607
"7818",11.3282187667406
"7819",3.88347028183193
"7820",11.2116170767722
"7821",8.3507972184355
"7822",7.76572994831245
"7823",11.2264405713438
"7824",5.84587178949831
"7825",11.5882193252136
"7826",11.7117442479419
"7827",12.286789487017
"7828",6.6540002261172
"7829",12.7477193582375
"7830",11.8322806210556
"7831",8.80228910111428
"7832",14.150967149813
"7833",9.23870424913973
"7834",2.39216419390149
"7835",10.5650057193238
"7836",8.8126991260071
"7837",12.7807450175175
"7838",10.1961755892989
"7839",15.3392505177317
"7840",12.0619604536324
"7841",23.6364044180527
"7842",4.71462196086406
"7843",10.1938606459077
"7844",6.54675048087041
"7845",15.8470634584722
"7846",6.8969907992963
"7847",4.65902606687824
"7848",9.11943803610158
"7849",3.9786340173075
"7850",8.85867779979117
"7851",3.7011278495654
"7852",9.21640102256674
"7853",9.01559752621502
"7854",12.8368656460615
"7855",14.0537858148883
"7856",23.7096290115407
"7857",10.6121709775125
"7858",5.83244538017004
"7859",7.10099271950495
"7860",11.6552895441964
"7861",10.4765581240068
"7862",13.5119603905876
"7863",9.38240868727279
"7864",17.7742429962727
"7865",8.08952934234848
"7866",12.3371741150358
"7867",9.57004302269652
"7868",9.77517741163664
"7869",5.02974167181813
"7870",6.21207370351451
"7871",11.0145787893553
"7872",4.66333738672958
"7873",5.21484026051672
"7874",6.99777087245599
"7875",14.0096898315689
"7876",14.0271006909365
"7877",7.93222333449462
"7878",6.52451668659388
"7879",10.8253109486165
"7880",10.7589739504613
"7881",5.76910735176556
"7882",8.21131302017889
"7883",5.58710260710774
"7884",14.2410912370982
"7885",5.58335586368761
"7886",10.9065238105348
"7887",9.29117995714113
"7888",5.88140675649666
"7889",7.52013253989536
"7890",5.55464952461109
"7891",6.89801507779014
"7892",13.1741879730939
"7893",6.93392166102302
"7894",6.91277822509224
"7895",4.18945951185486
"7896",6.73772816887536
"7897",11.6517285320586
"7898",11.1417828095435
"7899",9.61824844433802
"7900",13.6856996320292
"7901",9.86666417602587
"7902",17.8962429100776
"7903",15.6851644977235
"7904",15.5682204264437
"7905",17.8012306758
"7906",2.39932162252076
"7907",6.01965293373797
"7908",5.21876043648511
"7909",7.9230327368249
"7910",21.7906807894645
"7911",18.7380689356962
"7912",4.59357698879745
"7913",13.289611448144
"7914",10.3478283544605
"7915",10.2660302919125
"7916",10.931788210175
"7917",6.22803045708364
"7918",9.93170868555849
"7919",14.2708151160759
"7920",10.9510873148251
"7921",4.36359170455562
"7922",7.58562347918305
"7923",7.93414055891191
"7924",9.76650868901733
"7925",13.3270907180141
"7926",13.0236607756565
"7927",2.27555976228628
"7928",4.65160728090164
"7929",10.751839309052
"7930",4.82300757634063
"7931",12.8811143917702
"7932",8.76100227335509
"7933",13.3586041031218
"7934",13.7279491843909
"7935",16.3508712683739
"7936",10.8378882736555
"7937",9.00194941901148
"7938",14.6702299881532
"7939",6.5421187022524
"7940",17.8414874188553
"7941",10.721450817203
"7942",7.15151208751065
"7943",18.3468406349089
"7944",23.4811989080682
"7945",7.55858267109371
"7946",9.31511421010516
"7947",13.8908455617115
"7948",14.665370129502
"7949",13.756925046452
"7950",4.4340870762375
"7951",12.4790764420328
"7952",10.4861455978762
"7953",6.93360891045563
"7954",11.2819951948905
"7955",6.55140701830884
"7956",13.7582119766688
"7957",14.6165324024768
"7958",8.02879025823331
"7959",7.62334891260961
"7960",12.6697771031672
"7961",13.7458502605391
"7962",11.52332791373
"7963",9.90274653445232
"7964",5.34335922927578
"7965",10.5297024474967
"7966",7.89531697813494
"7967",7.64498122710653
"7968",5.98023608371523
"7969",4.60937347892384
"7970",11.0947357610944
"7971",6.86873480864487
"7972",10.0110611961079
"7973",6.54293811414827
"7974",3.66988044924319
"7975",18.2214347815622
"7976",11.3778151857296
"7977",10.1586892040102
"7978",7.29415715235673
"7979",10.0871209312191
"7980",7.08169901089157
"7981",5.58780768235053
"7982",10.5818975492499
"7983",12.1675143707998
"7984",5.07230970989404
"7985",6.91101247596556
"7986",7.92639691907988
"7987",5.21704627557055
"7988",6.21709980505329
"7989",9.78449610943033
"7990",1.43228059927521
"7991",10.2208981595992
"7992",3.79120345308026
"7993",11.7964559352261
"7994",5.63399667474294
"7995",11.7912293470373
"7996",17.4400459683814
"7997",10.6860470365599
"7998",8.67462618893379
"7999",7.08970651671973
"8000",8.01950736995223
"8001",7.37641730945497
"8002",14.8064408557676
"8003",9.20079090597185
"8004",12.5129079042588
"8005",10.678835868427
"8006",7.74645696091822
"8007",7.12147592883588
"8008",10.9407988282659
"8009",6.30716875156079
"8010",4.68556596222435
"8011",7.41474695353035
"8012",12.0941021852421
"8013",8.3902567723034
"8014",5.83410085345771
"8015",17.642954481116
"8016",4.61126565958297
"8017",12.6239341505914
"8018",11.617049393765
"8019",18.2097118056478
"8020",8.3627531358668
"8021",11.5686022632236
"8022",5.69689689134572
"8023",11.7526388948529
"8024",12.471383659047
"8025",4.5782819786066
"8026",7.75977650954795
"8027",10.5162983007557
"8028",11.0688156203803
"8029",8.74573145154275
"8030",4.07798357205652
"8031",6.22464441717126
"8032",19.420175778905
"8033",8.88614857874389
"8034",8.97470357295994
"8035",8.2696192895997
"8036",6.03424790248081
"8037",9.25808035017668
"8038",9.63025137707643
"8039",11.4826209798661
"8040",11.6234732932328
"8041",8.19599290478727
"8042",11.2665082092595
"8043",11.9979944125737
"8044",6.74043747343284
"8045",7.09743148497889
"8046",14.9291336441564
"8047",9.25953669781812
"8048",10.7058919188282
"8049",14.9431877222054
"8050",14.7323275806555
"8051",14.2843525846792
"8052",6.11958265451447
"8053",9.4293593445433
"8054",4.42150660856808
"8055",5.55200531665733
"8056",4.33580862075454
"8057",16.1724978903923
"8058",9.63222919750996
"8059",6.66004956272528
"8060",17.7710306804486
"8061",4.64670865489724
"8062",0.666274048823524
"8063",6.08067740366187
"8064",18.6537513188524
"8065",10.8990520469958
"8066",11.8745391682757
"8067",14.8149653246707
"8068",9.88046183282533
"8069",2.83978133076604
"8070",6.95481508880176
"8071",15.9498282639446
"8072",6.77946679694152
"8073",5.10122864785519
"8074",9.02965427644152
"8075",21.2261547290454
"8076",11.7336134962708
"8077",10.0540014195228
"8078",4.24232594996738
"8079",4.58147889606836
"8080",6.59936369166117
"8081",4.90764217653768
"8082",7.23259652711039
"8083",8.15995202441482
"8084",8.75727895593498
"8085",10.0132102537381
"8086",7.12409553035608
"8087",7.70218912588221
"8088",9.85175826233621
"8089",2.37475757244828
"8090",5.31424827220389
"8091",3.54460265570658
"8092",14.1937973406029
"8093",14.007005992235
"8094",5.60467836701016
"8095",4.47880412958187
"8096",4.83041767283517
"8097",13.8994513085596
"8098",17.7365609909071
"8099",5.76776632737538
"8100",14.1723223101021
"8101",11.5806281908953
"8102",6.86652873246234
"8103",15.6078041173414
"8104",5.13221375933453
"8105",6.84111808350369
"8106",13.0621100752374
"8107",4.68593051140576
"8108",7.77252053971439
"8109",8.90675600243333
"8110",13.4313126414366
"8111",5.48549320959943
"8112",8.94948978059395
"8113",14.7114934622181
"8114",9.53110229444695
"8115",3.74016363827161
"8116",9.66007019869036
"8117",5.55330637566703
"8118",4.09152182706637
"8119",8.18758054959338
"8120",6.95923808868751
"8121",9.207620883286
"8122",11.6580271687284
"8123",16.7238891179547
"8124",7.04110223975578
"8125",7.53330877827761
"8126",7.11973455113485
"8127",16.061950230103
"8128",14.6489293363213
"8129",15.6753898645804
"8130",6.54869861977122
"8131",15.6482816352546
"8132",9.39904554714367
"8133",13.5433484897266
"8134",9.14936270829566
"8135",7.4525003550345
"8136",7.49619377656615
"8137",2.9859652566284
"8138",5.98733874344128
"8139",4.42648744135221
"8140",11.6609187535301
"8141",11.3070175184274
"8142",9.39038377096729
"8143",18.6089051352301
"8144",7.44707307922512
"8145",13.1219923201876
"8146",6.8708432544603
"8147",13.1785089367959
"8148",13.322853290362
"8149",15.0567980358494
"8150",6.55893827805799
"8151",6.54762918176561
"8152",9.42047236121307
"8153",9.56152998646794
"8154",4.52603801277522
"8155",17.1985550657796
"8156",5.64336377723821
"8157",9.93170868555849
"8158",10.4360690548989
"8159",2.70308239037691
"8160",7.24580416313116
"8161",4.75539515151119
"8162",6.53885082561544
"8163",14.7911458647473
"8164",7.77443560442788
"8165",10.9097371720756
"8166",9.14561283411148
"8167",7.12621799269454
"8168",18.8169194194313
"8169",20.5611911284798
"8170",18.5731831967872
"8171",7.83789667218979
"8172",11.7076307793184
"8173",7.23421002095543
"8174",15.3965435604745
"8175",8.45415703549583
"8176",13.3897862234191
"8177",6.01570288826512
"8178",7.91543289304698
"8179",16.118234747215
"8180",11.9576467691798
"8181",13.5777347339615
"8182",10.7885636918381
"8183",6.98814441680492
"8184",16.4106438785621
"8185",7.45630725028501
"8186",13.6652463408427
"8187",12.872734665376
"8188",7.89028348154375
"8189",14.1590589713145
"8190",15.8502259662326
"8191",11.3938245113207
"8192",8.17747852030763
"8193",13.0430384657645
"8194",8.67114040640872
"8195",8.27872288543496
"8196",12.4609053963028
"8197",5.56569002544033
"8198",6.58424416855854
"8199",10.5036052928339
"8200",14.1628851223709
"8201",13.6746120776777
"8202",3.03561059252623
"8203",10.8546205202014
"8204",10.2482189375686
"8205",11.425531631357
"8206",13.7763840715157
"8207",20.3617272885036
"8208",17.2715239718882
"8209",7.69034061923449
"8210",7.42738430425689
"8211",6.66399857667255
"8212",17.2898043182456
"8213",7.52428954122421
"8214",14.6856430419692
"8215",6.90360025226031
"8216",10.0132102537381
"8217",6.29653937793584
"8218",6.32522530880433
"8219",7.62987948803667
"8220",4.39433797388815
"8221",4.24996390767986
"8222",9.2909873778044
"8223",10.8637997616618
"8224",9.09139809488047
"8225",7.12955029139476
"8226",9.91850666411727
"8227",10.8557747638612
"8228",11.4051865900811
"8229",11.7598636207621
"8230",10.2641623691313
"8231",13.8566192761063
"8232",9.91434147210934
"8233",10.0305617928577
"8234",12.0581933019926
"8235",6.01846325235434
"8236",8.76816352334885
"8237",5.89066034750751
"8238",10.810630146383
"8239",14.1028110020236
"8240",17.5195985015243
"8241",11.472037394728
"8242",7.40751711941432
"8243",0.66762864893181
"8244",8.48070849336303
"8245",10.354107185813
"8246",8.11547692973478
"8247",9.90662465409455
"8248",10.4807441858824
"8249",8.63992315536856
"8250",13.869399494773
"8251",18.6384645547666
"8252",19.5985007398405
"8253",11.0371863146989
"8254",15.6015478207835
"8255",4.06907004782277
"8256",8.23190396119022
"8257",7.62169541131657
"8258",16.1984248851069
"8259",12.0241451507657
"8260",8.92327877137014
"8261",4.71453382689077
"8262",9.12122528227387
"8263",11.6729678180916
"8264",16.7639470559082
"8265",10.1350588357516
"8266",1.42299640835896
"8267",14.7880964223278
"8268",11.7647396472636
"8269",10.7449383484217
"8270",9.53602780209936
"8271",19.147070152883
"8272",8.99609784248748
"8273",11.8875918376941
"8274",7.39350852431043
"8275",11.0045056598469
"8276",9.3851866835741
"8277",9.27052522488838
"8278",2.62918235038057
"8279",13.7431392107714
"8280",10.9571005924976
"8281",9.18233788122102
"8282",8.02685692292148
"8283",7.96775461545084
"8284",13.3004608099887
"8285",3.36743055062241
"8286",18.3128263867966
"8287",6.94615141317326
"8288",10.7416551691298
"8289",4.64235023982221
"8290",13.5199339512689
"8291",10.4085351870612
"8292",7.53005455909746
"8293",10.5163714769285
"8294",12.6825685282086
"8295",11.6399698705021
"8296",7.68369200092569
"8297",8.16405935715518
"8298",5.96979266625154
"8299",5.6133019687062
"8300",9.87112389054086
"8301",9.14239935818921
"8302",14.2432540930185
"8303",19.4690305174687
"8304",11.7992481822066
"8305",7.90981057809412
"8306",2.99292383141346
"8307",3.02325725365029
"8308",3.26956226578102
"8309",9.67311881849831
"8310",10.4640909492107
"8311",11.2527584943413
"8312",13.3110424266157
"8313",7.24379213957396
"8314",4.68968896956896
"8315",4.41904941624884
"8316",13.7988408315455
"8317",21.454051145576
"8318",9.60974380687966
"8319",6.1205398027916
"8320",4.02515630458596
"8321",8.98857723080393
"8322",9.20216894660172
"8323",7.44741703204514
"8324",5.6837207099165
"8325",10.5580716431275
"8326",6.07614520206855
"8327",7.51468187704873
"8328",11.3786208639446
"8329",15.5879614124031
"8330",9.6004171964584
"8331",17.7998775549241
"8332",16.2575738435411
"8333",20.7238702131068
"8334",8.13914552071623
"8335",9.15788899204698
"8336",8.99550555995871
"8337",3.91059755361932
"8338",15.025691116496
"8339",13.7103927220965
"8340",9.68136085928967
"8341",11.1547072527088
"8342",10.7237145481204
"8343",8.24848835136206
"8344",3.69616866094936
"8345",9.53322302644887
"8346",5.05708410843229
"8347",14.0374893924481
"8348",17.3790576476463
"8349",10.666485557841
"8350",15.8336793033325
"8351",4.19665669532399
"8352",9.64772901015388
"8353",11.0864883212869
"8354",7.60781051295272
"8355",9.61665998895047
"8356",12.4322394458785
"8357",6.47973789943567
"8358",10.4231712002787
"8359",10.6699499066282
"8360",13.7468095994647
"8361",8.81008265806908
"8362",3.27091174616604
"8363",8.97544638431231
"8364",14.792026277788
"8365",7.09901690152152
"8366",8.5415579327847
"8367",8.83842975261015
"8368",6.84476508020659
"8369",16.5459896440643
"8370",6.87932794796486
"8371",10.2599980446833
"8372",13.4941604484793
"8373",3.77288399071106
"8374",6.74017098239682
"8375",8.50310088618964
"8376",9.16740620281883
"8377",14.0836924650984
"8378",17.0655191569668
"8379",19.4304890386255
"8380",14.7484087997934
"8381",8.46365083850637
"8382",17.730497168358
"8383",8.7200491183165
"8384",3.53257300851882
"8385",6.51242237783534
"8386",13.9067790750261
"8387",14.1408669737765
"8388",11.2930922347403
"8389",4.19516311532296
"8390",4.20261996780725
"8391",5.71027407558003
"8392",7.94664063037536
"8393",10.4165997386772
"8394",7.34758169973582
"8395",12.0209051301998
"8396",8.01898924728837
"8397",11.5786992479298
"8398",11.2293074823268
"8399",9.90033077803166
"8400",9.0216218236795
"8401",17.5714348545359
"8402",10.6246376942856
"8403",8.64084958194737
"8404",13.2817743664525
"8405",7.20714484736794
"8406",17.5714348545359
"8407",7.88490518411729
"8408",8.27688278474999
"8409",7.51959387182879
"8410",10.2584773665368
"8411",10.2316100718916
"8412",9.27405373808634
"8413",13.5986710819638
"8414",15.3919748982891
"8415",9.3552456051121
"8416",2.98843292741191
"8417",13.5788186777018
"8418",8.03717841235218
"8419",7.21815450392379
"8420",10.7560558336028
"8421",10.0633889017058
"8422",7.64910445425859
"8423",8.78476154276365
"8424",6.4822672762508
"8425",2.26875310777
"8426",6.95060518516615
"8427",12.7999862696346
"8428",7.69612727954154
"8429",8.51594206406273
"8430",13.554987886739
"8431",7.88920486118449
"8432",4.86306564008538
"8433",11.4522931833487
"8434",12.1403968200085
"8435",8.29435050151217
"8436",10.8161482443326
"8437",7.14076357196812
"8438",3.64578763894165
"8439",11.0362849162351
"8440",8.86787776265234
"8441",8.73454333394734
"8442",11.895498935068
"8443",3.5214685541015
"8444",5.83633649047501
"8445",10.3718875444289
"8446",10.4147750162639
"8447",6.98053754241944
"8448",12.8108888610829
"8449",13.78951724517
"8450",19.1544562584415
"8451",6.09762237459246
"8452",9.63029652487185
"8453",12.7550308095746
"8454",8.23190396119022
"8455",9.24160729466072
"8456",11.0291476705923
"8457",3.26284836514993
"8458",7.51839247144404
"8459",14.2692956739925
"8460",15.8408764423558
"8461",6.49718438839267
"8462",9.37961570159148
"8463",6.86276463145163
"8464",9.6857566753158
"8465",7.75463177968952
"8466",12.0231716417246
"8467",13.2840184830293
"8468",13.574684522243
"8469",16.2145205860238
"8470",9.7135116896529
"8471",6.45306854521564
"8472",7.13949502164396
"8473",5.11950182960191
"8474",11.3229313000883
"8475",20.195789026236
"8476",0.669686741078969
"8477",8.49963842235626
"8478",15.7893093632381
"8479",5.74615810642852
"8480",11.7843695189234
"8481",3.71537322117621
"8482",14.0774750713316
"8483",15.5152979664337
"8484",4.48802792487969
"8485",6.12606596217861
"8486",12.1412828210353
"8487",13.4635772886565
"8488",11.6644908708994
"8489",4.52054024603909
"8490",3.18061163481082
"8491",6.10762431783202
"8492",9.91156752755046
"8493",13.6327490034352
"8494",11.6727438507592
"8495",20.6750003908816
"8496",5.77217112086517
"8497",2.50905081632777
"8498",3.50266627020961
"8499",4.6300032485309
"8500",3.1846303561331
"8501",12.0098339272293
"8502",6.85194067641993
"8503",8.93277046315634
"8504",10.4418127217156
"8505",10.5677849866189
"8506",5.29180577454034
"8507",8.23602085885787
"8508",8.23685086053108
"8509",4.4488135693647
"8510",11.7233557592072
"8511",9.29181131337401
"8512",11.6729881453148
"8513",5.87642101319513
"8514",23.301706609143
"8515",8.99159227837423
"8516",17.2058557747751
"8517",4.94177695735275
"8518",8.71610647344046
"8519",15.7916512228773
"8520",5.24142679673891
"8521",15.2834519927719
"8522",8.81682130524943
"8523",5.04018859225935
"8524",15.259668522385
"8525",8.27784901364168
"8526",9.26166005562523
"8527",7.06801916509072
"8528",7.952556739099
"8529",7.079685718794
"8530",5.10687685134874
"8531",12.0496330530504
"8532",6.19647603914613
"8533",12.1983532254074
"8534",15.8425645730529
"8535",9.15365497585984
"8536",4.942499601333
"8537",16.4706772057812
"8538",13.055091382131
"8539",6.15992335688341
"8540",8.53951348779434
"8541",8.94255214380311
"8542",7.12592899753635
"8543",12.7914536623648
"8544",9.34489705676033
"8545",8.20300505150154
"8546",14.0153063665505
"8547",16.1174609416723
"8548",13.3004608099887
"8549",11.9225026972876
"8550",7.58089243256049
"8551",4.71631843002008
"8552",19.6691126485617
"8553",12.0159289436983
"8554",17.8908726431756
"8555",4.77779729068207
"8556",16.2438140441292
"8557",10.5389117906787
"8558",10.9219058670274
"8559",5.58665547363768
"8560",11.2391888561902
"8561",8.45551965074502
"8562",15.8328731574555
"8563",7.44757900240857
"8564",6.24993575469081
"8565",13.613306397618
"8566",18.6039565899367
"8567",8.74015797896638
"8568",6.29986472143536
"8569",11.5487190132018
"8570",4.63404361151959
"8571",17.8767644969961
"8572",10.8476821367446
"8573",15.475468766074
"8574",8.3397540884008
"8575",8.12617024224343
"8576",17.1793779945233
"8577",12.7525600071624
"8578",13.7070703729793
"8579",6.92737103462747
"8580",7.09671976313254
"8581",12.2621013028468
"8582",9.95618002287093
"8583",13.9977014429254
"8584",9.70289024348212
"8585",9.52176228110552
"8586",8.26938928788181
"8587",9.66004816737116
"8588",3.71603716929452
"8589",4.98797265395125
"8590",14.6301905470036
"8591",13.2149741051682
"8592",3.58985996305617
"8593",13.3841507906341
"8594",4.49822479856049
"8595",6.12123251711111
"8596",8.04004307035129
"8597",9.95017144386294
"8598",3.61650547601924
"8599",14.2466048357698
"8600",9.42041071703671
"8601",9.85111940601644
"8602",11.7676561714397
"8603",8.72653571467043
"8604",9.54920482252544
"8605",6.35526099691553
"8606",13.759113368891
"8607",13.4056394644943
"8608",13.4189053956324
"8609",9.65335243131628
"8610",14.5452754219504
"8611",12.6951516170063
"8612",13.7473636182267
"8613",3.26757014305722
"8614",7.59212135330627
"8615",13.0020670089368
"8616",7.09817632951463
"8617",6.8595842456558
"8618",7.27401514975959
"8619",6.39889589742963
"8620",7.84061583191797
"8621",15.60769088437
"8622",11.511070067877
"8623",9.00637999090215
"8624",8.51074532090573
"8625",3.58252075179446
"8626",9.08584322433186
"8627",13.3220849677832
"8628",10.3757040242046
"8629",6.08311267211878
"8630",21.8158173230867
"8631",4.91937733460738
"8632",11.8268499477201
"8633",6.0543537074451
"8634",10.5319256378352
"8635",8.5322321495898
"8636",11.2069526964459
"8637",9.71791160036083
"8638",4.89598369581566
"8639",8.3914534095007
"8640",4.6369556405872
"8641",4.77534620573795
"8642",17.6291908401074
"8643",6.86966955974077
"8644",12.0631997413779
"8645",7.79420010658503
"8646",16.282993571771
"8647",9.57751578101001
"8648",9.97872970161557
"8649",6.02593273033487
"8650",10.5387869277437
"8651",7.2264487284474
"8652",22.8570825420006
"8653",7.45113532421079
"8654",13.3030975405051
"8655",10.3197763708379
"8656",11.7284009743277
"8657",4.46020277074567
"8658",12.8012150426199
"8659",11.7125324490307
"8660",9.07815450113722
"8661",7.87700466120228
"8662",7.21940696167476
"8663",5.17912799385547
"8664",13.4172811625673
"8665",23.6422542268656
"8666",9.56179574518683
"8667",12.5613033642834
"8668",6.00988218100346
"8669",16.7238891179547
"8670",15.6753134352109
"8671",7.87127057669446
"8672",7.13874868073385
"8673",15.865287161895
"8674",8.45774695068053
"8675",14.9843294503056
"8676",5.45794568792471
"8677",2.70195281512519
"8678",21.8388162540305
"8679",4.79297438324746
"8680",18.355769311606
"8681",8.10862961096575
"8682",8.30822262457513
"8683",9.45049655183313
"8684",10.0537475603145
"8685",8.08644429520349
"8686",14.7161085518885
"8687",4.52397099897202
"8688",4.50406709904748
"8689",0.364147054877272
"8690",7.73074291418335
"8691",1.40098707109502
"8692",1.42914825774574
"8693",9.16278300779391
"8694",8.7153115016022
"8695",11.2323334781981
"8696",9.82404271176885
"8697",3.69616866094936
"8698",3.06674671963462
"8699",8.3711772632392
"8700",7.91427914613404
"8701",8.86170917701752
"8702",9.70244546968001
"8703",9.72612082831363
"8704",4.64170104580101
"8705",16.2078911720936
"8706",13.1912045924301
"8707",11.4345661418473
"8708",4.02142611365345
"8709",9.82530643266208
"8710",9.04153825279035
"8711",5.74681571474136
"8712",9.6318230172632
"8713",12.1012190007665
"8714",3.20987726229586
"8715",3.10589347173889
"8716",14.1770249187879
"8717",13.3673430862956
"8718",14.4174718613211
"8719",10.012382400053
"8720",17.8245878774277
"8721",12.6750309868043
"8722",9.29659091935704
"8723",8.35758702255106
"8724",4.00333467576892
"8725",5.11624023301331
"8726",4.65738744107956
"8727",6.90807364410886
"8728",4.38623520040387
"8729",18.2512058999073
"8730",5.46226351248227
"8731",7.56662319331148
"8732",3.73727941211359
"8733",15.3088482586843
"8734",2.80773207503068
"8735",9.26108887217286
"8736",14.713086974682
"8737",8.7577556947531
"8738",23.3048171515252
"8739",4.87020414085224
"8740",5.12430588316397
"8741",11.5998759005946
"8742",6.31710735672699
"8743",7.69683446216786
"8744",14.9400494379898
"8745",10.1747596606205
"8746",9.68581355009277
"8747",7.61942118381823
"8748",7.31448258810057
"8749",18.2246543896774
"8750",16.8692687269066
"8751",9.41515082330918
"8752",4.19720762054254
"8753",8.69893391619312
"8754",7.18853023536932
"8755",9.43181396861156
"8756",8.81908954429633
"8757",4.10657275389457
"8758",7.88490518411729
"8759",8.60090096192774
"8760",9.00511787564404
"8761",5.95335289026434
"8762",10.2875480375037
"8763",4.77860644528631
"8764",8.37630978521059
"8765",6.4331885448801
"8766",9.76388367130654
"8767",8.02085395337786
"8768",8.74660913012056
"8769",9.37223542917676
"8770",8.079132755281
"8771",13.914129015305
"8772",8.73217996079063
"8773",5.55200531665733
"8774",3.88779265564114
"8775",8.70249536568935
"8776",10.6454908009307
"8777",12.6366707572622
"8778",12.3652671774096
"8779",6.03535084911439
"8780",9.05711920886901
"8781",9.08089383497308
"8782",6.76427217404778
"8783",17.8782411363878
"8784",10.89206023891
"8785",22.1737541129109
"8786",7.09221404977071
"8787",5.69888180647884
"8788",9.23493236346116
"8789",9.15695012273714
"8790",4.44605182659016
"8791",15.7398240164227
"8792",4.50647077849215
"8793",17.5056284892808
"8794",12.1930127701057
"8795",4.15053263363261
"8796",16.2399391704812
"8797",1.57115095963198
"8798",10.8210195434441
"8799",9.93412037486012
"8800",14.1921401065687
"8801",6.12655964619292
"8802",9.66350381553286
"8803",7.75977650954795
"8804",8.75127193616578
"8805",14.2662927905232
"8806",6.47603567448301
"8807",5.87963536960811
"8808",13.7981424289605
"8809",11.5014952932457
"8810",4.49356748933036
"8811",9.96681479824711
"8812",3.90601809915313
"8813",10.3454884084851
"8814",10.8314493561814
"8815",9.98032533570466
"8816",9.8632769634595
"8817",18.2970308851078
"8818",11.9780611529131
"8819",5.8928449089406
"8820",15.646949826859
"8821",5.02278358443493
"8822",11.7350526387118
"8823",7.97698543958722
"8824",14.2680856339857
"8825",12.7848563116783
"8826",16.5165892403981
"8827",1.42457671548896
"8828",4.50441360135031
"8829",10.3026002115965
"8830",5.02786983746604
"8831",5.04190487994701
"8832",15.7088983149402
"8833",3.53455014003838
"8834",12.2997470791771
"8835",11.7310708173256
"8836",12.8555018063684
"8837",8.4642157634578
"8838",11.4076275882242
"8839",14.6105760971986
"8840",5.01908009815364
"8841",7.80863909353281
"8842",6.95822260732204
"8843",15.1609996528237
"8844",14.0709963755726
"8845",8.93029487569516
"8846",10.2797998327673
"8847",18.5783821434715
"8848",13.8308079040858
"8849",5.96801457132259
"8850",8.84060143679218
"8851",4.1927019529322
"8852",5.58034772321458
"8853",13.1025483708095
"8854",14.8312196456504
"8855",12.4078150339804
"8856",11.5457695336
"8857",7.6678105866447
"8858",12.4026790422671
"8859",24.3246540243789
"8860",4.44517988576586
"8861",7.83593633453184
"8862",9.49729336238902
"8863",10.3451460500628
"8864",13.0017334746225
"8865",3.5703365091742
"8866",8.75960589881821
"8867",11.1795291378792
"8868",9.83181150063736
"8869",7.80932712308989
"8870",3.25709241742676
"8871",9.95777876239031
"8872",7.20781418046334
"8873",13.8719889640059
"8874",6.32656462419521
"8875",9.9167834409884
"8876",9.93075463933191
"8877",13.2912218896603
"8878",12.3071296915005
"8879",7.31682199809504
"8880",7.79979389924496
"8881",11.7091816483004
"8882",11.8811425865654
"8883",8.81974154492212
"8884",14.1289194932395
"8885",5.74525582421039
"8886",9.06435233951599
"8887",2.27379601153326
"8888",2.81537062537707
"8889",11.3914208884273
"8890",7.21929796054765
"8891",8.82032775035295
"8892",1.5709937773773
"8893",12.0749204393463
"8894",8.82198387118308
"8895",6.90076972716617
"8896",10.6650090835242
"8897",14.7964897872766
"8898",5.10828421038279
"8899",10.2474049096986
"8900",22.9286435082419
"8901",4.72436001023648
"8902",15.9021344022562
"8903",17.8079924596847
"8904",6.46928005825402
"8905",6.52855418092837
"8906",13.4858390035741
"8907",7.74677450192145
"8908",14.7741037848083
"8909",15.8153070300816
"8910",13.761432435911
"8911",10.6190951825261
"8912",4.75439473766335
"8913",6.55866103494373
"8914",13.2962051290543
"8915",10.1294364074174
"8916",7.06296877160296
"8917",11.0640944133586
"8918",8.82517747394932
"8919",14.101381456075
"8920",9.08289074101573
"8921",7.93551694561016
"8922",20.7238702131068
"8923",8.90756435086943
"8924",6.21242082950278
"8925",5.71362448511998
"8926",17.8804584975755
"8927",21.1538219788475
"8928",13.4071630985742
"8929",6.58773005246667
"8930",8.66851907111037
"8931",14.5935110600149
"8932",13.9972751005509
"8933",16.7870957725529
"8934",4.11923194969235
"8935",7.29828434360178
"8936",10.117816584071
"8937",6.3775869481435
"8938",8.05082305802743
"8939",16.1882559675343
"8940",7.21242716046813
"8941",9.87988208237849
"8942",7.46204365996879
"8943",12.6983153441484
"8944",2.59535391919648
"8945",11.6288691308266
"8946",6.919288843142
"8947",13.3977905345323
"8948",5.02082950116542
"8949",10.1940934674854
"8950",9.5460781403051
"8951",7.9225868542067
"8952",5.5626198114488
"8953",9.37643095433049
"8954",6.59817419377687
"8955",13.3324172102211
"8956",5.47245223844345
"8957",3.75651158754054
"8958",6.44302865371095
"8959",11.5523943276214
"8960",6.62052857378519
"8961",7.14009891343734
"8962",11.8648812789676
"8963",13.6609762809983
"8964",11.3930370216825
"8965",3.34580519670629
"8966",3.03042668362512
"8967",9.53930858740994
"8968",11.2000074181519
"8969",15.272870723289
"8970",6.81303560422698
"8971",18.3009248245686
"8972",12.0390840266294
"8973",13.5220565462632
"8974",8.22720369115282
"8975",6.87499598131569
"8976",6.38234946779578
"8977",11.703785184297
"8978",6.65584629754274
"8979",14.0057293354565
"8980",14.0277211405773
"8981",11.0864883212869
"8982",5.9404953231913
"8983",21.2501665487855
"8984",21.1444602135257
"8985",18.0866076681884
"8986",10.2024292079056
"8987",3.85817655688485
"8988",8.82593832605254
"8989",3.90314083204581
"8990",5.32653545018741
"8991",7.32188195209315
"8992",8.06973003600604
"8993",7.13098727334921
"8994",7.64134577248686
"8995",9.84906054887519
"8996",7.74248529039932
"8997",9.18940241773785
"8998",11.7727500948153
"8999",10.3287486351021
"9000",3.5922521033863
"9001",9.29716306025257
"9002",9.78849897582391
"9003",5.81313510237696
"9004",7.12670301446327
"9005",18.2960038825588
"9006",6.98619499375522
"9007",11.0968534063513
"9008",13.9339666670733
"9009",3.25709241742676
"9010",13.9002696994052
"9011",7.98728384061077
"9012",12.0750112306307
"9013",13.836053824061
"9014",10.3704395826847
"9015",10.2464094514358
"9016",11.0668334222474
"9017",15.6938224278186
"9018",5.53763693650824
"9019",10.0220078514303
"9020",3.09980633489757
"9021",8.33681704906143
"9022",11.3394451101483
"9023",7.44328050295033
"9024",9.41451427764516
"9025",5.36318560504724
"9026",9.07666612615548
"9027",6.21674557864748
"9028",13.2571657641357
"9029",4.24391301705725
"9030",10.0447076192501
"9031",7.49482695374009
"9032",19.143686224729
"9033",7.00489899073718
"9034",7.46600003009164
"9035",7.51195442336661
"9036",5.76842536761906
"9037",15.3411325447127
"9038",10.0252096127245
"9039",9.26539458925055
"9040",12.7317170451151
"9041",9.92276181799304
"9042",11.8224529464141
"9043",10.6758315950657
"9044",7.66709978565774
"9045",9.68109793178317
"9046",14.3799926757885
"9047",13.4616588905478
"9048",4.74656479220971
"9049",14.4577689726215
"9050",12.7787901678331
"9051",10.6961303805744
"9052",9.09405066710608
"9053",11.5566803880119
"9054",13.2387031292396
"9055",19.1755800832962
"9056",17.3533060075906
"9057",11.3303206498323
"9058",9.92804525709576
"9059",20.2467826489898
"9060",8.99040021220831
"9061",6.97856775754099
"9062",19.4633556356496
"9063",7.02846243456102
"9064",13.1762977190981
"9065",5.45118367994164
"9066",11.7067446779179
"9067",4.31030736502797
"9068",10.7679369184883
"9069",14.9090197311001
"9070",14.7165706484608
"9071",10.6608493584674
"9072",14.67675198934
"9073",10.3060488857877
"9074",5.77627348936709
"9075",11.3063465214162
"9076",9.95420495074863
"9077",11.5294967226472
"9078",5.87200471785843
"9079",15.1335060882845
"9080",10.0445420850386
"9081",11.9528655770889
"9082",3.87632347379296
"9083",7.89580915076419
"9084",8.54424582538126
"9085",6.56053054255796
"9086",13.1827703890052
"9087",9.36591080928149
"9088",3.77179667197028
"9089",2.91168503322745
"9090",11.9581565887388
"9091",9.6887234910491
"9092",2.85717683986029
"9093",11.9838894695575
"9094",21.8468542976464
"9095",19.5373136850517
"9096",9.04540047236474
"9097",12.7890318527756
"9098",12.7286258283625
"9099",9.27662638436729
"9100",15.6092770885075
"9101",4.60359673608898
"9102",12.7399715497065
"9103",2.27530820926364
"9104",11.2359328057036
"9105",5.21056712725589
"9106",9.88890565152679
"9107",9.27535483555179
"9108",23.395648597522
"9109",8.37647996597819
"9110",10.6985135588235
"9111",7.75741663586081
"9112",9.62949996474271
"9113",7.3943477363341
"9114",8.45875085774782
"9115",3.25139562675031
"9116",13.2969267111139
"9117",11.3147850766256
"9118",5.42274494941988
"9119",10.6431208309616
"9120",10.0389953955021
"9121",12.7493471968655
"9122",13.6670201556581
"9123",4.43908950834104
"9124",11.5609221227395
"9125",7.14520975673598
"9126",9.61251412274484
"9127",7.43627102611444
"9128",9.91059972256041
"9129",9.63529726327357
"9130",4.95483169044266
"9131",13.9286422550177
"9132",5.27981841258736
"9133",9.58484685277801
"9134",8.16639228016302
"9135",9.07194887828761
"9136",12.1360431562987
"9137",6.87343235725752
"9138",2.40033220477407
"9139",14.9691765310304
"9140",18.2187367205082
"9141",7.14931816688287
"9142",6.84914277687383
"9143",7.08837212256424
"9144",7.32953255153562
"9145",16.7600978180721
"9146",4.95350141816126
"9147",18.4442626717398
"9148",8.2886689990045
"9149",13.2770980391924
"9150",13.5776831971104
"9151",6.35325607094619
"9152",9.29694528208157
"9153",19.5234083657018
"9154",3.76021650023366
"9155",8.99374505976962
"9156",15.3485916765825
"9157",11.1564978856398
"9158",23.3500501005366
"9159",11.0814730066376
"9160",9.65085955201349
"9161",10.6705949235258
"9162",6.73255879609868
"9163",9.68826700867081
"9164",7.18287640288765
"9165",9.69665201601944
"9166",7.10161060046527
"9167",5.63176154771845
"9168",11.4403000194749
"9169",9.29800889190236
"9170",4.69941902468753
"9171",13.5186743527869
"9172",14.563121027947
"9173",9.11002798585224
"9174",8.70249536568935
"9175",3.51461560297825
"9176",9.71837883475604
"9177",5.95434201447938
"9178",13.4671719037114
"9179",8.75785580820156
"9180",13.9848933777397
"9181",7.69034061923449
"9182",6.92839268455052
"9183",7.6524415616863
"9184",6.22464441717126
"9185",8.72350480160782
"9186",11.6655910121633
"9187",8.51237194804839
"9188",9.24864014489073
"9189",10.3774041370827
"9190",4.22420093781355
"9191",10.5464441409021
"9192",9.67867278620857
"9193",9.87939639143653
"9194",5.94923826874714
"9195",7.59639197771919
"9196",15.8965270225137
"9197",13.2794962643783
"9198",8.04936177648251
"9199",4.73493015792973
"9200",8.71154862231695
"9201",15.6733856833222
"9202",13.7659655075363
"9203",9.08567590596834
"9204",9.90530490688463
"9205",11.5523989272559
"9206",8.51436328859744
"9207",11.2893421822728
"9208",13.3270907180141
"9209",8.93042725164576
"9210",5.71404362372426
"9211",13.7517051186299
"9212",8.01533785697645
"9213",7.34846307940749
"9214",17.2613478643136
"9215",8.4886820377611
"9216",5.91324271732176
"9217",18.1723033709576
"9218",6.97338619395536
"9219",6.95333214175
"9220",7.12248589788745
"9221",5.73826796416594
"9222",13.3362292347705
"9223",13.2811349744702
"9224",7.16958209347509
"9225",9.53608824262059
"9226",8.97663544285968
"9227",15.9499496977057
"9228",16.8461632492911
"9229",5.32542002709618
"9230",18.4335457131823
"9231",8.7577556947531
"9232",7.35995162413459
"9233",2.31704121763033
"9234",20.7210042574245
"9235",13.3033831554543
"9236",10.8104821372751
"9237",7.70668930477451
"9238",9.32844886561282
"9239",14.8672692745505
"9240",6.1445689470003
"9241",6.30923762635506
"9242",7.17853790410314
"9243",7.62994046101905
"9244",11.0390037635958
"9245",6.12204553424205
"9246",9.27836703029334
"9247",5.14786182701148
"9248",10.5665309093391
"9249",6.01419126992103
"9250",9.26914442809185
"9251",23.1568833086919
"9252",4.95806160520718
"9253",9.89258133623005
"9254",4.43479776729284
"9255",10.94246499566
"9256",9.98827610208684
"9257",10.3093297748654
"9258",3.2693804580331
"9259",11.278336161662
"9260",7.6507217033312
"9261",8.75572153276304
"9262",16.086385369889
"9263",13.2306021486486
"9264",8.24543720013641
"9265",15.5929592584566
"9266",8.9044367157069
"9267",7.66691671283807
"9268",4.61532685993864
"9269",9.45810100348731
"9270",2.79252799127241
"9271",14.3138684996942
"9272",7.94787937210878
"9273",20.532884494156
"9274",17.8105890613909
"9275",7.7000921593096
"9276",17.7121180606133
"9277",15.5783086100597
"9278",8.76877750992183
"9279",12.2368746984554
"9280",4.62109501876947
"9281",10.1077131145464
"9282",4.16613053534068
"9283",9.90380837630904
"9284",14.7114934622181
"9285",5.84662640969023
"9286",5.06903057310932
"9287",15.708811344603
"9288",8.72348133139633
"9289",13.062764938672
"9290",12.8315089850656
"9291",6.55304446736562
"9292",14.8216306712062
"9293",10.738770455954
"9294",7.97826062961501
"9295",5.5766079489442
"9296",5.04111484473249
"9297",10.7864192526494
"9298",8.96678953189303
"9299",8.19342852854288
"9300",5.33405503934119
"9301",12.8295758085223
"9302",10.0181108352931
"9303",9.51418341434079
"9304",6.21532304636485
"9305",5.04772980417059
"9306",13.8265708178928
"9307",5.04363890912398
"9308",8.33206627741418
"9309",10.6291291275277
"9310",9.21720744339856
"9311",11.9653321329299
"9312",8.03064207116201
"9313",11.3482172567503
"9314",10.0036793024553
"9315",13.9828205597421
"9316",21.414382935377
"9317",6.64855772131958
"9318",13.5118036717543
"9319",7.594069309323
"9320",10.1224861273589
"9321",9.93101799817308
"9322",15.9442113510142
"9323",10.6693776964503
"9324",5.08184651311741
"9325",23.6799161484612
"9326",11.3304302423898
"9327",9.22265808586747
"9328",13.5441949048217
"9329",20.7088178461783
"9330",10.2943816712971
"9331",6.15213611276835
"9332",9.13077568688996
"9333",11.6429021206041
"9334",14.831857851296
"9335",11.9528655770889
"9336",13.5756069071953
"9337",6.29825836774842
"9338",9.71074275917051
"9339",11.2424624057037
"9340",6.13634768712765
"9341",8.19133698026806
"9342",9.67754734424332
"9343",6.18474185117677
"9344",7.70059331923684
"9345",11.3367943320875
"9346",11.4696177546864
"9347",11.3647735495841
"9348",12.8702703176937
"9349",4.39044642410986
"9350",8.77095538041988
"9351",15.7908646516556
"9352",5.42358755656819
"9353",5.96348840457353
"9354",13.1248025460128
"9355",17.7475578791135
"9356",7.13216998203786
"9357",21.7352543409178
"9358",10.6296600937391
"9359",7.32658329860663
"9360",15.8341752180999
"9361",8.14067427795444
"9362",5.58226338300042
"9363",14.8108135480702
"9364",19.8438696929667
"9365",11.7121360144934
"9366",3.46174557244667
"9367",11.9273423394115
"9368",7.74645696091822
"9369",16.2417822037452
"9370",14.6161729184441
"9371",6.11784813395442
"9372",11.0686731546211
"9373",13.7014004269789
"9374",10.0596615121091
"9375",5.95227971377066
"9376",8.42803635188159
"9377",10.0886764017575
"9378",11.1183320331796
"9379",4.14745177657311
"9380",10.4659591967558
"9381",8.05896891473233
"9382",8.97285605382208
"9383",5.23659044090616
"9384",12.4911916663404
"9385",8.75716078432593
"9386",3.70334189701308
"9387",9.06804360686355
"9388",7.24798924606416
"9389",14.4250559830501
"9390",13.4525827942415
"9391",13.8548672264073
"9392",9.63338130400721
"9393",3.77179667197028
"9394",5.55430599638248
"9395",13.3515300223522
"9396",9.85667056433861
"9397",13.5973134022403
"9398",15.9724587537009
"9399",5.22631978440528
"9400",17.290917514841
"9401",14.7352248535455
"9402",15.9159393626355
"9403",9.88218012170351
"9404",11.7950370595765
"9405",12.5633369565548
"9406",13.147347239064
"9407",5.13011003254656
"9408",10.0219529894825
"9409",7.45506398156058
"9410",8.49963842235626
"9411",13.5605521484052
"9412",14.0525060684136
"9413",7.29977544497349
"9414",14.9622691251903
"9415",8.99043980111031
"9416",1.42698079192733
"9417",7.69603403529047
"9418",7.19033176053851
"9419",6.99351667303031
"9420",10.9165263946581
"9421",11.0303809975818
"9422",7.4293531833019
"9423",9.07535375153245
"9424",7.33672432240715
"9425",11.3852358652899
"9426",14.0756758956981
"9427",7.9396127955482
"9428",11.8874164367783
"9429",7.6682365458105
"9430",8.21610321420378
"9431",3.38135141662494
"9432",3.40799928508368
"9433",17.6500880055304
"9434",3.02689315919945
"9435",3.96249024138236
"9436",14.6678379054644
"9437",6.79027095417393
"9438",7.54637063101139
"9439",6.31754790533797
"9440",11.1487183448006
"9441",15.7874017943621
"9442",9.67612607768545
"9443",14.3697641930357
"9444",9.99310998933131
"9445",12.0867904338425
"9446",20.4882950223344
"9447",9.8673923215112
"9448",3.29031912869799
"9449",5.12225967720796
"9450",8.20763152572454
"9451",11.5491698376063
"9452",4.68968896956896
"9453",16.4751425508969
"9454",7.0834024550083
"9455",9.56298800684934
"9456",11.2727053731871
"9457",15.2796946929663
"9458",14.0677473641852
"9459",8.82815168046398
"9460",13.1770555076145
"9461",5.4910558099832
"9462",10.1806108357449
"9463",9.90098564401558
"9464",7.45200726089315
"9465",8.08383161140699
"9466",8.91357052794989
"9467",9.57127168106815
"9468",12.0645388415095
"9469",12.7450047865198
"9470",7.32162850073826
"9471",7.22223140598307
"9472",9.55953324802326
"9473",6.9433537734159
"9474",10.9261054713114
"9475",5.71584825170591
"9476",11.7081119739857
"9477",9.13829716951081
"9478",5.39057388455651
"9479",9.86484670897841
"9480",8.22312850545494
"9481",7.68274883913023
"9482",6.3238135326587
"9483",21.2817172008753
"9484",15.653391318346
"9485",16.4701599866957
"9486",13.9786188197976
"9487",4.01967467306368
"9488",5.38611572430449
"9489",9.98318749099594
"9490",15.7026947044078
"9491",6.62061204989414
"9492",12.8271325334273
"9493",7.93789529429118
"9494",17.3253458590821
"9495",6.49211231584204
"9496",7.81587829875721
"9497",6.18344101003398
"9498",8.08957990265392
"9499",5.78133424301078
"9500",7.27689733121247
"9501",16.9319421297467
"9502",11.2041070115993
"9503",14.0090598810815
"9504",5.4696248494034
"9505",8.44724146327422
"9506",5.67491986070719
"9507",3.72293200672684
"9508",5.96580141547867
"9509",12.4586500902371
"9510",15.0861957612072
"9511",9.94396099899764
"9512",4.61614840221588
"9513",18.5731831967872
"9514",9.57387773530296
"9515",15.8162666713761
"9516",10.1373842512751
"9517",6.51153887496389
"9518",15.9564506377731
"9519",4.64220517229331
"9520",14.9141268264444
"9521",10.2610337387411
"9522",10.174260650109
"9523",4.14756981303976
"9524",11.7336134962708
"9525",5.21880079913668
"9526",7.44898539117383
"9527",10.4867221559603
"9528",17.7462520027418
"9529",9.21608241795538
"9530",5.88835715013985
"9531",2.5578772216973
"9532",13.2997990233214
"9533",10.6978134455159
"9534",15.9437462540826
"9535",6.0941150081924
"9536",2.61012574881838
"9537",8.79781525800322
"9538",11.7120208965302
"9539",8.94383336704949
"9540",20.4177269663686
"9541",4.36055699276686
"9542",4.19928378367418
"9543",14.8348412050036
"9544",8.20853826608794
"9545",6.49593060140425
"9546",12.3712457697837
"9547",5.03759680910025
"9548",14.1718950359475
"9549",7.95183097151296
"9550",4.90992100948098
"9551",6.89264006375517
"9552",13.5492013585453
"9553",13.5202427723232
"9554",9.78324545118107
"9555",12.5316559759922
"9556",9.0042310871153
"9557",7.04240303750416
"9558",9.64675885970439
"9559",4.39184364820326
"9560",7.93665039383731
"9561",5.35534765255976
"9562",6.19876980007565
"9563",9.69191373942905
"9564",9.95938519001561
"9565",7.31147643296837
"9566",7.00352882050424
"9567",7.26166402783753
"9568",11.3091726134756
"9569",9.49209901724309
"9570",2.7016321930256
"9571",9.92455364885147
"9572",7.03095067989643
"9573",9.72411664448241
"9574",7.12412784796359
"9575",17.1982706594269
"9576",5.34806538252433
"9577",11.4637601371801
"9578",7.99686623289561
"9579",14.0606681396058
"9580",3.19583799506562
"9581",10.1453890339635
"9582",11.3123276563116
"9583",6.32140766176114
"9584",10.3556490646924
"9585",15.3411325447127
"9586",7.89947596197251
"9587",7.76909551305154
"9588",23.8060910531748
"9589",7.71649379992676
"9590",7.8402779400136
"9591",11.9731984719915
"9592",18.1528549661968
"9593",11.812096154519
"9594",8.41578328925072
"9595",7.07936283397837
"9596",10.8727201240655
"9597",12.0644645616129
"9598",21.1665284362605
"9599",7.24726721900412
"9600",8.1630251237814
"9601",11.6464839758327
"9602",10.2981702681805
"9603",11.7744836672507
"9604",6.31028177955159
"9605",7.26668454474123
"9606",12.3561099223069
"9607",7.30941416066622
"9608",6.0905604988419
"9609",21.5534348302772
"9610",7.69939578263052
"9611",7.18610960611369
"9612",4.16110072085748
"9613",13.519236602713
"9614",6.31862949528974
"9615",7.16149762414352
"9616",12.7176246404044
"9617",23.6371260313932
"9618",14.0737532559319
"9619",10.4948473031683
"9620",3.19081166099348
"9621",13.273893959187
"9622",6.3035367197167
"9623",8.7048484300264
"9624",11.3665742119816
"9625",2.07645979509316
"9626",4.16852332659466
"9627",7.24707901986417
"9628",13.1243632844308
"9629",23.5364695782661
"9630",10.0901456117052
"9631",8.4291891504428
"9632",14.3625916760388
"9633",13.0558299842483
"9634",9.21915676611821
"9635",6.81443139304188
"9636",13.3247647996544
"9637",4.36766646209727
"9638",15.8557468925712
"9639",12.4161369802689
"9640",14.1068205894605
"9641",13.6004335983227
"9642",20.2716161930307
"9643",9.61180963825718
"9644",9.76982882727969
"9645",23.5206059606857
"9646",11.0559478173298
"9647",14.1563484565838
"9648",14.8824445066469
"9649",6.12026333633025
"9650",7.59721031528348
"9651",14.6205211990847
"9652",8.66122112432801
"9653",7.93609047625788
"9654",2.59090243430377
"9655",6.60175841515481
"9656",6.90933723713935
"9657",22.8553324602797
"9658",7.2264487284474
"9659",10.0398198523987
"9660",12.8574849227049
"9661",14.3052052343021
"9662",16.0876224155369
"9663",10.2528594084368
"9664",9.15440387497709
"9665",23.2234918660354
"9666",17.4657101556416
"9667",21.1327630281609
"9668",7.96169789011478
"9669",6.55899534152308
"9670",6.00765220703827
"9671",15.3542411542259
"9672",4.27164961240923
"9673",11.3490844010307
"9674",6.63263940227107
"9675",14.8000421777824
"9676",10.4604747776126
"9677",21.4037829807047
"9678",18.1526534859654
"9679",6.93336275492197
"9680",7.96581395893213
"9681",5.75863938222984
"9682",17.4428021340645
"9683",5.74869941664471
"9684",5.78769317037694
"9685",6.95579429423653
"9686",12.772708652988
"9687",8.16328596516709
"9688",11.7907539166817
"9689",9.65469259721462
"9690",9.39289261112835
"9691",16.2169111024385
"9692",23.5688611874664
"9693",5.61092653683639
"9694",6.93355915008072
"9695",7.33902397859186
"9696",14.5887892732764
"9697",15.7562862918121
"9698",6.02776532073105
"9699",8.89596128957394
"9700",4.78152812496275
"9701",11.3000179988245
"9702",11.9482950364782
"9703",13.2236732000515
"9704",4.42386143644897
"9705",6.93292720207435
"9706",6.13516264342816
"9707",14.8431571253617
"9708",5.80003312364546
"9709",13.774011641251
"9710",8.74222961565221
"9711",11.6114366663796
"9712",10.6280797867107
"9713",8.67179824184394
"9714",11.3411132511388
"9715",2.65334748150467
"9716",7.57985998073139
"9717",19.5769161106746
"9718",8.1503835316777
"9719",4.63609961863379
"9720",12.8928062427476
"9721",5.10054244573804
"9722",11.7499434777041
"9723",10.0430943619446
"9724",6.81303560422698
"9725",9.62306401078399
"9726",3.63060810350647
"9727",3.95950597331761
"9728",17.7107505272283
"9729",8.01472830329851
"9730",10.2956430784009
"9731",13.1035142113345
"9732",16.4990772431198
"9733",8.71338140233479
"9734",9.08799382660933
"9735",7.76480708613059
"9736",14.1797019884893
"9737",10.1317756124241
"9738",17.4380405469597
"9739",9.76225585151908
"9740",6.90185159475051
"9741",7.94858771170147
"9742",10.9401115958556
"9743",5.75615708329679
"9744",19.1199981915078
"9745",6.3712355108487
"9746",7.72742425937977
"9747",5.84951638998691
"9748",9.52049373979626
"9749",8.81904232973014
"9750",17.583408026521
"9751",10.4256629488397
"9752",4.49767062152733
"9753",12.0635139198191
"9754",11.0864883212869
"9755",10.126043902816
"9756",5.1340573101279
"9757",7.79058344042847
"9758",8.65758362655605
"9759",16.794914416535
"9760",5.08485354638849
"9761",13.6936033753257
"9762",13.0866261198376
"9763",15.7068600332954
"9764",7.94408572209295
"9765",7.13686894792269
"9766",11.596615307858
"9767",11.2859305484439
"9768",8.26812792256366
"9769",2.26638736899388
"9770",10.9412233592586
"9771",5.9659433418586
"9772",7.46400667432361
"9773",6.53566689437623
"9774",13.7611233629828
"9775",12.3860654921777
"9776",8.41582838407787
"9777",23.3669577159104
"9778",7.93189003135335
"9779",3.77407375623823
"9780",13.4853783009652
"9781",13.007621771374
"9782",9.12060901987316
"9783",17.345178791424
"9784",10.2442327165742
"9785",15.6323859067033
"9786",7.73585236176505
"9787",13.9286487155543
"9788",8.99687561263215
"9789",8.80210907863908
"9790",14.8378784650331
"9791",6.19839199676977
"9792",6.79131908135309
"9793",13.1605323173933
"9794",9.99015331827184
"9795",6.9779272618495
"9796",4.20358660974445
"9797",6.54911814930566
"9798",10.9185651176653
"9799",7.91260677545107
"9800",12.711707261735
"9801",6.8776595155933
"9802",6.08979991056418
"9803",9.48515930014467
"9804",5.06582361998287
"9805",7.13967920444641
"9806",11.7050128355864
"9807",6.92913105270183
"9808",8.69075688367661
"9809",8.7577556947531
"9810",7.41619618595239
"9811",6.25766551504833
"9812",6.22113970764846
"9813",11.0368689826558
"9814",2.3825062398549
"9815",8.10171912662469
"9816",10.3821836139394
"9817",10.7139318561728
"9818",16.946477999775
"9819",13.6428730856482
"9820",13.577592557696
"9821",8.09594815166203
"9822",16.0829176183493
"9823",11.1307951446724
"9824",5.31303105956629
"9825",2.87679896167219
"9826",5.30392255941087
"9827",9.68909243746726
"9828",7.0809958318247
"9829",10.8770916108004
"9830",4.76465029175614
"9831",12.7377418092972
"9832",12.7814173367628
"9833",8.72643257841943
"9834",13.77486550372
"9835",8.27450009808361
"9836",8.69552239554696
"9837",10.2631021886637
"9838",11.320092814975
"9839",7.46046384120334
"9840",7.20788122513165
"9841",8.75785580820156
"9842",8.6879058340871
"9843",10.1761985518813
"9844",16.7115840498779
"9845",12.616725367599
"9846",4.12577665850898
"9847",5.23257858690884
"9848",11.7360631364068
"9849",14.1431480471771
"9850",13.5197130961549
"9851",10.0328879496882
"9852",6.72331629273982
"9853",11.237329851652
"9854",7.16034248786089
"9855",11.8945919156099
"9856",12.3075172288877
"9857",5.90178396022205
"9858",4.99172648743855
"9859",16.135044842936
"9860",11.8252608129139
"9861",4.60822441265022
"9862",4.95604316194218
"9863",8.80212582869787
"9864",10.8800516177411
"9865",10.5697678261309
"9866",6.5019414710157
"9867",9.84685226428726
"9868",9.39079829506773
"9869",12.3635392400462
"9870",8.8596360716602
"9871",6.74074219883748
"9872",8.81656691779657
"9873",16.6903308064791
"9874",9.60211556800839
"9875",5.15983941685509
"9876",9.42047236121307
"9877",6.54383231272086
"9878",8.1279158890226
"9879",16.3557344799178
"9880",9.8342191458496
"9881",5.76677936838218
"9882",7.76494521158459
"9883",13.8143277480021
"9884",10.5792305359015
"9885",13.6737813861016
"9886",7.54141016799954
"9887",14.7056476935432
"9888",11.6626403218404
"9889",8.36854157449172
"9890",14.2456026340971
"9891",6.66338586931389
"9892",11.3256940979931
"9893",15.221040978514
"9894",15.6042696955459
"9895",11.0040708699317
"9896",9.63276990375874
"9897",13.351347473253
"9898",14.3081774666084
"9899",7.26205100439413
"9900",17.4079200071913
"9901",10.9051111575737
"9902",5.96663192193222
"9903",17.7979289877285
"9904",11.6552271260865
"9905",7.77869758505035
"9906",9.75030178226449
"9907",21.8225118238081
"9908",6.95713592411855
"9909",6.0588405103576
"9910",5.92001091955369
"9911",14.7582058511307
"9912",18.2576701610579
"9913",13.318296798455
"9914",21.463039292092
"9915",13.9877438466562
"9916",6.96234100784019
"9917",14.0539118100688
"9918",14.320536793967
"9919",8.20178357322607
"9920",9.80477383695439
"9921",8.26719333954981
"9922",13.5495640653335
"9923",14.6384508880932
"9924",10.4060975978922
"9925",9.9489913159439
"9926",5.70385996672146
"9927",8.9513746992813
"9928",14.3123312225874
"9929",7.67202379056065
"9930",9.22491214989882
"9931",10.7959764018762
"9932",10.6197642829232
"9933",14.1032271816621
"9934",8.31701971495573
"9935",8.95763854401544
"9936",7.64863420750319
"9937",17.4930504275141
"9938",9.12794321702698
"9939",13.5862336640756
"9940",3.96315568292138
"9941",5.26828715693656
"9942",11.0922957871103
"9943",13.519236602713
"9944",4.82932179228292
"9945",8.7744812679986
"9946",10.5097949004569
"9947",14.3871667285592
"9948",17.2525151112457
"9949",12.4791866389769
"9950",5.84451536725339
"9951",14.0393241918703
"9952",6.31894000572918
"9953",8.89187558352425
"9954",6.68740449062456
"9955",5.69767983755395
"9956",18.1140317917139
"9957",9.90321011348314
"9958",8.22617413026227
"9959",15.0354013169957
"9960",11.2286863226722
"9961",15.8904330544513
"9962",17.6363715793438
"9963",13.4490695843027
"9964",5.07170639758631
"9965",8.76718392305706
"9966",13.7192817844314
"9967",3.93220984739192
"9968",14.3578830967561
"9969",3.95271657482496
"9970",10.5206170327471
"9971",7.76463761184473
"9972",4.15942308124248
"9973",14.0723213443528
"9974",9.20918901063413
"9975",9.57192513548859
"9976",17.3008110936926
"9977",9.61457799864014
"9978",9.52257595263956
"9979",3.97196769781384
"9980",10.6998275873157
"9981",4.47713418545355
"9982",10.4156229302248
"9983",18.001867644803
"9984",9.36687300117134
"9985",9.60974380687966
"9986",8.74135469231258
"9987",6.95713288835609
"9988",15.8187998645456
"9989",6.02026734629248
"9990",9.0939142860469
"9991",3.04080221135625
"9992",8.6663447735182
"9993",12.5361133202874
"9994",6.89352149959999
"9995",11.4370936958389
"9996",6.1920030753873
"9997",14.8852126777831
"9998",8.67242018604225
"9999",15.9631291732776
"10000",5.11545253214039
"10001",17.2713696784009
"10002",6.38420461941266
"10003",12.0421695858386
"10004",11.1707229530119
"10005",6.41823882589779
"10006",14.5824153823186
"10007",6.12395836640071
"10008",7.54607725790126
"10009",9.6783626453219
"10010",18.8937285592968
"10011",11.4775314975759
"10012",11.9692659560144
"10013",15.0535683680891
"10014",6.86589176275255
"10015",29.7558017604202
"10016",10.2706186958517
"10017",5.39440518479063
"10018",5.62033704504309
"10019",8.57082970345228
"10020",8.30219154620058
"10021",13.8150215092428
"10022",5.98578244194548
"10023",6.85444938114763
"10024",7.05455472501043
"10025",12.9263201210923
"10026",10.8914287941695
"10027",5.72299839761605
"10028",11.1577179089913
"10029",17.7152573549102
"10030",10.4678586167777
"10031",13.41365524561
"10032",22.1719446541009
"10033",6.12426068725043
"10034",7.63741589888779
"10035",2.36022860741753
"10036",13.8047260574747
"10037",12.5017391694294
"10038",9.14492343294542
"10039",11.1219086666524
"10040",8.67936621376245
"10041",12.4518709771642
"10042",20.7089130740144
"10043",13.0096056001889
"10044",15.9515622863426
"10045",20.9532446485804
"10046",9.05006102276597
"10047",14.1499814563792
"10048",18.5407686697355
"10049",9.62252633189642
"10050",11.1385360382817
"10051",9.10513975966915
"10052",7.16011632822807
"10053",9.69333380332306
"10054",16.1063948417697
"10055",12.8591741931086
"10056",12.8455552109222
"10057",4.38587498434438
"10058",15.7717850896587
"10059",8.64690697616481
"10060",11.5738128113388
"10061",3.87290506415313
"10062",12.8480559649314
"10063",10.3679071511377
"10064",19.906037082807
"10065",20.3452079742426
"10066",3.18154899891156
"10067",10.6568756332504
"10068",9.13516366125787
"10069",12.2333243385967
"10070",8.29683121551964
"10071",16.3497708026558
"10072",8.81718539864836
"10073",17.5708032845975
"10074",7.71356846723889
"10075",8.30726297132122
"10076",7.37333870840382
"10077",18.9005623220441
"10078",6.78886650076147
"10079",11.4464036096072
"10080",10.2543461143104
"10081",6.65170027453436
"10082",19.2970421205333
"10083",9.18732214391103
"10084",5.61921323217438
"10085",12.5082853820035
"10086",9.510560812968
"10087",17.6530511490586
"10088",9.3446383618093
"10089",10.1684628716617
"10090",19.3597970483703
"10091",5.33493818948252
"10092",12.0873250600686
"10093",4.3971772207985
"10094",17.5179361908498
"10095",11.4620089726235
"10096",3.14296544805188
"10097",16.5912336058298
"10098",16.572545173617
"10099",13.3745892657677
"10100",6.98546153226496
"10101",8.3310301746869
"10102",16.7238893203246
"10103",15.0841478865627
"10104",7.38049379805457
"10105",7.95786879759139
"10106",8.50850566144617
"10107",17.6491095930422
"10108",12.0172227119728
"10109",6.23424522235982
"10110",8.6030919774883
"10111",9.71566973535015
"10112",6.73815181089026
"10113",2.35879143243568
"10114",10.7951772113653
"10115",8.09526952240473
"10116",6.89265302411727
"10117",8.49731266357814
"10118",14.4159928606081
"10119",8.92361639386111
"10120",7.10062112323454
"10121",9.7616798963375
"10122",7.72418985888458
"10123",6.00692945067651
"10124",7.38655712619226
"10125",8.97162600918035
"10126",15.8429328862951
"10127",7.55825776691673
"10128",5.59627606625177
"10129",3.69398222388703
"10130",20.8206005318932
"10131",13.4111045360478
"10132",20.1242992075786
"10133",10.451705155196
"10134",10.0023784797659
"10135",14.5392684534559
"10136",9.43300059890979
"10137",13.4937362759003
"10138",15.6300335484583
"10139",10.109270173903
"10140",7.04742079811257
"10141",10.912834156884
"10142",3.16682199724866
"10143",7.02567092257944
"10144",16.2577641545915
"10145",11.6366848278739
"10146",5.53403664927819
"10147",6.43902402442236
"10148",8.90169460599666
"10149",8.90263825503364
"10150",4.46832915059769
"10151",9.06646091523732
"10152",12.8115093380942
"10153",13.1842407238683
"10154",21.8626586307687
"10155",21.3909504198156
"10156",7.45963640985955
"10157",18.6586050712201
"10158",9.84307532942035
"10159",11.2314203049463
"10160",11.3368460873582
"10161",13.5510393534788
"10162",7.46194112778759
"10163",15.53189525945
"10164",8.20596984464795
"10165",10.1474868949777
"10166",5.91988542786186
"10167",9.10610559749863
"10168",9.57880973466751
"10169",6.53496152744686
"10170",14.0182788552489
"10171",9.83432148609261
"10172",23.3232100313099
"10173",11.1619382596733
"10174",19.99638079884
"10175",7.03191751284011
"10176",9.62096737971338
"10177",9.74983120321376
"10178",24.4364150112841
"10179",11.8562726633507
"10180",13.5841775032568
"10181",6.83612007329266
"10182",10.4467520039207
"10183",10.0541978312057
"10184",12.8860293163545
"10185",5.72201385517307
"10186",11.3470718406132
"10187",10.0962266122172
"10188",10.8437005760613
"10189",21.2417195821315
"10190",9.2997448532886
"10191",18.1726089845973
"10192",6.69514670092521
"10193",8.1255821443626
"10194",8.24755375498543
"10195",16.3902419026565
"10196",8.31383120779459
"10197",10.8518578047879
"10198",3.20265780185674
"10199",11.3900328911929
"10200",5.60707909661804
"10201",11.161740924352
"10202",18.4292213386952
"10203",12.0740954663009
"10204",6.31642876739855
"10205",12.3083596109407
"10206",9.05062397818696
"10207",11.4568527221466
"10208",3.80047770121689
"10209",11.4565049744612
"10210",5.73617907742793
"10211",6.53907068377462
"10212",9.63571825300846
"10213",10.4429089715588
"10214",6.38439644952039
"10215",11.466787838448
"10216",6.55937554486428
"10217",8.01948804918247
"10218",20.9827008262193
"10219",10.1466591567954
"10220",9.74406299750723
"10221",23.3202912143305
"10222",9.17135062699923
"10223",8.12745972368383
"10224",5.56752003550766
"10225",16.362822777905
"10226",13.4384276014542
"10227",15.7815765395931
"10228",7.66576680813871
"10229",11.3321873001651
"10230",10.5444026078919
"10231",7.07994142490061
"10232",11.5210573220333
"10233",12.6681784139379
"10234",5.28437512286568
"10235",6.75735523628879
"10236",4.3584989362753
"10237",13.1371244299472
"10238",8.7782791742355
"10239",10.0791998041287
"10240",13.0655610239621
"10241",9.34386730157696
"10242",9.93208169179721
"10243",10.1314486781854
"10244",7.40002365716584
"10245",4.44195772058415
"10246",12.860280513966
"10247",16.9697844583357
"10248",11.05331994504
"10249",5.14670602118461
"10250",4.13560916762238
"10251",13.2678178573829
"10252",10.741408018165
"10253",6.70563154150888
"10254",5.00141325238193
"10255",3.87068792278245
"10256",13.5548008082957
"10257",10.4651741195329
"10258",13.1340903263993
"10259",10.6226822285308
"10260",10.2231937769947
"10261",6.15459296291686
"10262",12.2884586752873
"10263",7.99136289790691
"10264",5.17195116167444
"10265",13.0125196738533
"10266",11.1315933671435
"10267",6.80400093571248
"10268",12.1489702085754
"10269",34.2074061434948
"10270",8.5209410132638
"10271",26.9962539653195
"10272",8.16286459764257
"10273",17.1708204517264
"10274",9.16917116027207
"10275",12.4225049335101
"10276",8.18019714572267
"10277",9.36771477611217
"10278",19.2626273615299
"10279",10.5733512035315
"10280",10.5225841984828
"10281",11.9941560472061
"10282",9.47626700769092
"10283",12.4560732502712
"10284",12.8383289057438
"10285",3.97255943219275
"10286",16.9042336132349
"10287",27.4711442205583
"10288",11.3944191980833
"10289",7.54607725790126
"10290",11.2119535459718
"10291",21.4051000755311
"10292",16.4303135140938
"10293",5.15731057184718
"10294",3.69044537886615
"10295",7.44772105672974
"10296",4.5204668502056
"10297",8.93177465689398
"10298",15.8569984688448
"10299",13.0498677772674
"10300",12.3972710407102
"10301",15.4502624222215
"10302",18.3039576826823
"10303",11.5470388508657
"10304",20.3646920603698
"10305",6.96707231310618
"10306",11.6521921341855
"10307",6.34310328758961
"10308",3.7250568441429
"10309",5.23996431101564
"10310",12.9915314829905
"10311",18.6734254763274
"10312",12.4542939953758
"10313",14.6087530913454
"10314",6.12352973797413
"10315",13.2179716475732
"10316",12.4084252613107
"10317",12.7012943418216
"10318",5.61620021142424
"10319",7.84015797099743
"10320",3.46073215927574
"10321",15.6949740698956
"10322",11.6167905837614
"10323",11.4528121174648
"10324",7.61449280214719
"10325",6.00414194853655
"10326",9.01841902682418
"10327",4.38714490941853
"10328",8.87222236183409
"10329",13.5095822037431
"10330",8.65712057080898
"10331",8.1519272981957
"10332",5.48854110280393
"10333",5.61240037286281
"10334",15.8284710374835
"10335",8.63866402634592
"10336",14.5032742894685
"10337",8.86151795300245
"10338",10.4981463280158
"10339",15.4725964288634
"10340",10.6481981883639
"10341",2.36536642877653
"10342",13.3275745505535
"10343",7.10735539158247
"10344",5.28841435821775
"10345",16.7387810565299
"10346",6.57143946373411
"10347",18.5912570291931
"10348",22.777001762505
"10349",24.2221687456198
"10350",9.48087798443163
"10351",7.59305678420151
"10352",11.1785294552278
"10353",8.39546991705628
"10354",11.7936072938728
"10355",28.8467833023309
"10356",12.3945097540833
"10357",7.63786683127502
"10358",11.2685534728494
"10359",11.6525433102007
"10360",18.43236088227
"10361",12.1255875349901
"10362",10.752711528128
"10363",4.09975574363317
"10364",12.681850081189
"10365",9.34189364760032
"10366",10.4447520179474
"10367",12.4067731892511
"10368",36.7531565294547
"10369",11.5088454494776
"10370",11.2321172253038
"10371",9.72677422028477
"10372",9.82762253760742
"10373",11.4668697829022
"10374",13.5981022708546
"10375",18.3052974852809
"10376",4.91014830600891
"10377",16.8960951954738
"10378",4.67207549634285
"10379",6.98247306398544
"10380",11.7401306252393
"10381",11.3807705295099
"10382",16.5056229892896
"10383",10.7227111672036
"10384",10.631849191611
"10385",17.824233320806
"10386",8.897194927806
"10387",12.1559889564659
"10388",9.56607441658439
"10389",8.90117506182868
"10390",7.51235614904481
"10391",12.197959724312
"10392",17.3835744328033
"10393",13.1393721977526
"10394",8.7648585882428
"10395",13.5499618819949
"10396",9.8775361662568
"10397",18.3184656900329
"10398",16.0313981239991
"10399",10.0464735937121
"10400",8.33154158125836
"10401",10.6342138059367
"10402",9.95080112350416
"10403",7.14585614319758
"10404",10.7384906288204
"10405",15.9523996106451
"10406",8.3673519126674
"10407",15.8040678284161
"10408",11.1339656673698
"10409",4.15605057272365
"10410",10.7239142418022
"10411",16.9939095324329
"10412",22.4311478866847
"10413",8.30072097703189
"10414",10.7068299778432
"10415",6.84957695695887
"10416",3.80432142216517
"10417",9.59542637252636
"10418",11.6299289294776
"10419",6.63642106360883
"10420",13.1456203873262
"10421",17.7868303876889
"10422",11.5623511711372
"10423",19.3697121406573
"10424",3.65334725739127
"10425",9.76376950198024
"10426",10.5952281408687
"10427",19.9596419658375
"10428",1.39011581477132
"10429",21.4496633995212
"10430",5.60923498427488
"10431",19.0489907250189
"10432",6.92923383090773
"10433",9.62741106994916
"10434",28.8954662185143
"10435",15.7349669816858
"10436",10.3113069091577
"10437",7.75080559148397
"10438",9.18652156283322
"10439",11.0822167856146
"10440",25.3314797271706
"10441",5.70701601532804
"10442",14.068011849091
"10443",4.09225748551336
"10444",7.39959245424308
"10445",6.06942619568871
"10446",10.4362859176268
"10447",15.5744526865525
"10448",12.996338049453
"10449",16.2522152198812
"10450",19.4682446040624
"10451",9.60922607505675
"10452",4.64410741552425
"10453",11.9938853462457
"10454",16.0526272977387
"10455",13.5148486546006
"10456",6.96806714856416
"10457",7.30985006769151
"10458",5.77979776944345
"10459",7.94365832259688
"10460",19.8137428913227
"10461",13.1677102347962
"10462",10.5273740709216
"10463",8.68732693023343
"10464",9.0393362919494
"10465",7.41510452575325
"10466",13.108830780439
"10467",5.01908832389158
"10468",5.60834064622954
"10469",9.48259359791874
"10470",18.1753243258365
"10471",6.7842678515933
"10472",11.75241121396
"10473",8.61014150247416
"10474",11.3715485289554
"10475",10.8673804267918
"10476",12.2205267205015
"10477",9.84683988913845
"10478",8.65144235736912
"10479",9.58382779020033
"10480",6.95866723810949
"10481",2.84351671958302
"10482",13.5730686068419
"10483",10.6194765067706
"10484",8.29374624090575
"10485",11.4784023476462
"10486",12.6270035982512
"10487",9.10073726999371
"10488",12.1703727467266
"10489",10.8133948287266
"10490",15.9675069853419
"10491",19.8001510259781
"10492",6.42380264777195
"10493",13.9836063355158
"10494",11.1319859312557
"10495",2.82408928494001
"10496",18.5620108344307
"10497",35.801690459763
"10498",15.9510614011544
"10499",17.0425848993839
"10500",12.163214578721
"10501",6.22722977107463
"10502",16.2291621532187
"10503",6.80293410034166
"10504",6.76448375607095
"10505",12.2769157250774
"10506",16.8234306044685
"10507",12.4178842676224
"10508",17.5711382603746
"10509",10.8034298618896
"10510",16.7299880871244
"10511",19.2383493532827
"10512",13.2489767717684
"10513",9.83186732784438
"10514",9.37098843509545
"10515",11.9375428130374
"10516",17.7488703373589
"10517",6.84972397635396
"10518",16.658820808168
"10519",7.75097393447027
"10520",14.1391666615042
"10521",6.67134906436463
"10522",9.83602378366654
"10523",17.7114778393181
"10524",11.572060938403
"10525",16.2457940401004
"10526",3.87466193363177
"10527",3.13675114365471
"10528",5.35256870567387
"10529",9.6582321019774
"10530",8.97873944689695
"10531",11.3444588851591
"10532",9.04665445537346
"10533",14.6694542230408
"10534",10.6809780246831
"10535",10.2180533121094
"10536",11.7763760401575
"10537",8.96347196062642
"10538",5.23921218672425
"10539",10.2673256079156
"10540",14.3415624658284
"10541",9.1115853126397
"10542",8.18771365396994
"10543",3.71377278125157
"10544",9.72670107288205
"10545",11.4674137933445
"10546",7.03705235696339
"10547",12.9363903996961
"10548",13.0514425734868
"10549",12.3702260667405
"10550",5.54434670190606
"10551",9.00043190414964
"10552",20.3216624328715
"10553",0.644233775241446
"10554",13.3966089705904
"10555",10.1757212389053
"10556",5.96225944668119
"10557",8.97614168316934
"10558",13.9398202206065
"10559",6.68817394156404
"10560",8.44443600045719
"10561",8.91292924966069
"10562",9.36920086141144
"10563",15.5748113624863
"10564",15.6957239275672
"10565",7.63315054933309
"10566",8.04638425035918
"10567",4.92269181184405
"10568",9.07313456526062
"10569",17.5458522310518
"10570",9.22860482737827
"10571",15.9414257691361
"10572",8.91133851726606
"10573",7.1861507503659
"10574",28.8233645147705
"10575",26.9468079519417
"10576",16.1013230624699
"10577",10.2902941956268
"10578",6.6570723688484
"10579",11.4891949093156
"10580",11.7699447504314
"10581",7.62260164014771
"10582",11.0538558495091
"10583",9.81456639939515
"10584",9.17714805876338
"10585",8.84613063565089
"10586",10.3159241986475
"10587",7.65013520938775
"10588",9.84735414161822
"10589",17.0513080636343
"10590",3.57161184296904
"10591",8.19116484228087
"10592",9.03462614613909
"10593",12.3491565180608
"10594",13.5367943086658
"10595",7.7045147331018
"10596",3.05257697887038
"10597",8.38172045146442
"10598",12.9348254389019
"10599",5.59597919353991
"10600",8.80107289059551
"10601",7.95017307988721
"10602",5.4969015468545
"10603",10.6068070380173
"10604",5.28084114093157
"10605",6.77197160132058
"10606",10.9222480250154
"10607",9.74604138297281
"10608",8.86499494699936
"10609",13.1672990420124
"10610",7.53573389780251
"10611",18.8049553842941
"10612",10.3410997412092
"10613",7.03022644825464
"10614",12.650632795178
"10615",9.78295872577731
"10616",9.88320741801503
"10617",12.221209433602
"10618",13.4591464601152
"10619",5.42436136349507
"10620",6.74587682551305
"10621",12.0320801085558
"10622",20.7833590153927
"10623",10.652923393605
"10624",4.17058843818207
"10625",7.3669169053301
"10626",13.2190884144446
"10627",17.824091042685
"10628",15.8764950712197
"10629",18.4398548870147
"10630",8.66207685392219
"10631",6.68929370195112
"10632",19.17358686021
"10633",9.66605595334016
"10634",8.59782603847754
"10635",17.4207720058858
"10636",4.36572825970578
"10637",21.9380807364637
"10638",2.95850288884176
"10639",9.93014662156637
"10640",12.0709962168533
"10641",8.19480329955365
"10642",8.56191345263213
"10643",11.6299827307958
"10644",10.8804709097917
"10645",4.94601732895599
"10646",11.2868100546267
"10647",9.10727737964785
"10648",17.5572031523974
"10649",0.648034768463717
"10650",22.1656011244074
"10651",5.03699554621046
"10652",8.97067247914354
"10653",14.6387314046881
"10654",3.9478569883334
"10655",13.4268315647733
"10656",10.9006799710875
"10657",4.64041639646086
"10658",24.0623134691408
"10659",9.69828539221784
"10660",8.15409647375894
"10661",9.64426778728986
"10662",9.09955587622166
"10663",4.43794356433175
"10664",10.9863300914729
"10665",6.27542280932094
"10666",8.9915595789263
"10667",9.96350359905406
"10668",11.4911189568795
"10669",11.3763894716568
"10670",10.8196214592216
"10671",9.53973578105788
"10672",15.2137994489514
"10673",9.93259409068562
"10674",11.6096755186173
"10675",19.0642429855583
"10676",5.2478048040452
"10677",8.12036044458478
"10678",8.44438041725795
"10679",5.32681686142881
"10680",18.0793065851817
"10681",7.89321526225361
"10682",13.0427565210005
"10683",13.5575254803358
"10684",14.8611098180131
"10685",6.70860762966765
"10686",12.047971158894
"10687",17.2793105887105
"10688",13.3629941142274
"10689",26.7478069079898
"10690",9.40841704136214
"10691",11.3111489327003
"10692",11.3078671317025
"10693",13.3266158983821
"10694",10.2010599189723
"10695",16.8956563486398
"10696",7.7225834207683
"10697",4.90606470443937
"10698",3.8694095612728
"10699",15.2012754015889
"10700",6.82838620560021
"10701",7.62601269826126
"10702",6.96421371560212
"10703",22.4230151411893
"10704",6.19967161196892
"10705",12.585397781901
"10706",11.3548698923332
"10707",7.76876479092957
"10708",6.06060586385932
"10709",8.54655786431061
"10710",11.8305485915936
"10711",13.3235786316358
"10712",14.3229716764589
"10713",9.66634202900587
"10714",10.4128163128058
"10715",12.9189418338117
"10716",16.0504423666704
"10717",20.9861267934284
"10718",13.1582003251578
"10719",9.81237428565402
"10720",15.9979525028648
"10721",15.344158175223
"10722",9.71069662108537
"10723",4.21600011155893
"10724",6.9096606334524
"10725",13.5693207711292
"10726",13.630113688
"10727",17.8134279220839
"10728",30.6256421017304
"10729",19.0229774544603
"10730",12.1572865493832
"10731",17.3835744328033
"10732",6.92062469663677
"10733",2.34979934293399
"10734",16.8812302976172
"10735",18.2489023881777
"10736",14.6698329459456
"10737",11.6819209614486
"10738",17.7182088086149
"10739",15.728415511264
"10740",11.6102225686462
"10741",3.47011215827396
"10742",17.1948108516224
"10743",10.3390549759937
"10744",3.65571251168469
"10745",14.0897054929837
"10746",6.89268402268696
"10747",6.43212661407306
"10748",9.44452257840856
"10749",15.2677795629068
"10750",18.2733723424524
"10751",8.17079022404024
"10752",9.68376014051233
"10753",8.84313144000606
"10754",10.4354797716372
"10755",13.5558104373895
"10756",9.74814450155277
"10757",9.04039596351226
"10758",9.88336601003009
"10759",3.87068792278245
"10760",14.3940856383761
"10761",11.3669412352471
"10762",28.5294974776199
"10763",8.58613293037759
"10764",15.7641374087404
"10765",7.95862805875988
"10766",11.8302249177099
"10767",4.3565443708836
"10768",10.6826170570161
"10769",10.3129773547133
"10770",4.47940879423771
"10771",9.94954202775554
"10772",17.3019010646487
"10773",15.6549904627357
"10774",13.7524145411269
"10775",14.019643916863
"10776",10.4939945158364
"10777",8.95799300948552
"10778",5.6350338791255
"10779",11.6214499265587
"10780",8.35290146202734
"10781",4.56171854891902
"10782",7.22930174289714
"10783",9.24219140550293
"10784",7.29381627295133
"10785",4.71772896414405
"10786",12.366344012817
"10787",9.93473517684454
"10788",9.52906846820731
"10789",13.2990224220128
"10790",5.13447066309611
"10791",5.49410589238411
"10792",14.2591821304119
"10793",13.5878359853765
"10794",12.068429923081
"10795",5.71394228702596
"10796",14.0426179446561
"10797",3.63637010511559
"10798",16.234109350461
"10799",8.71858602151929
"10800",21.4830892229146
"10801",11.5224392082711
"10802",11.7740584073286
"10803",17.6776824774813
"10804",6.94571166351405
"10805",29.4469140483148
"10806",9.90545301247462
"10807",10.0399376554245
"10808",17.9788719389887
"10809",9.46314026846785
"10810",4.79323497263915
"10811",8.60970441165419
"10812",7.70444582421428
"10813",8.09367765308647
"10814",7.09487728625116
"10815",10.9901860555438
"10816",6.54670656699976
"10817",13.2482094659849
"10818",11.6887394176069
"10819",17.9152769978199
"10820",14.0214482923372
"10821",8.34874740183425
"10822",17.6683787933396
"10823",13.8976977896331
"10824",11.533908180683
"10825",11.1015834516169
"10826",11.4247883276299
"10827",18.2111589927187
"10828",7.54607725790126
"10829",6.16635562594239
"10830",10.1817208064659
"10831",9.67244842410146
"10832",1.38448097851835
"10833",4.386124458828
"10834",7.00479410577468
"10835",11.1291274793651
"10836",11.5293903498759
"10837",12.9758832372241
"10838",9.62136409077902
"10839",8.52285055388168
"10840",13.0110538976091
"10841",8.65781624157172
"10842",10.2817505368677
"10843",5.35946462841451
"10844",8.07819300394788
"10845",8.59945161762639
"10846",6.71134413051533
"10847",16.3721015239994
"10848",9.4694848019582
"10849",15.9609938305822
"10850",9.51763997672104
"10851",13.2216968161215
"10852",12.303858152695
"10853",9.45341764932255
"10854",9.96551473450745
"10855",4.95668265158415
"10856",9.11461445222694
"10857",12.601585076672
"10858",9.54527099037946
"10859",9.69614534475595
"10860",13.8666068695078
"10861",9.3649366143062
"10862",12.800109057222
"10863",8.09295677193587
"10864",9.28453162906209
"10865",8.87284331302398
"10866",12.5703287395744
"10867",10.2262035065809
"10868",9.75745994955455
"10869",15.04897692302
"10870",3.6386292651828
"10871",2.95535321719157
"10872",6.59220244202495
"10873",16.9905653525775
"10874",13.7704903015793
"10875",20.9908633160665
"10876",8.09200366722896
"10877",22.1673038401632
"10878",9.14805104507544
"10879",10.2766560220117
"10880",12.5034229328434
"10881",6.10585982341654
"10882",9.22345220198967
"10883",14.241489276859
"10884",8.18771365396994
"10885",15.6822103449975
"10886",13.5306297124479
"10887",4.34815753673139
"10888",10.6852721170014
"10889",13.6088091135328
"10890",11.5287434512393
"10891",6.58899558219676
"10892",4.74434655280081
"10893",17.5617106437737
"10894",13.6125922926484
"10895",17.5927461239274
"10896",14.2173025045195
"10897",15.5400987838052
"10898",9.06128924439635
"10899",15.0550584403413
"10900",9.62538628493511
"10901",8.54006453258938
"10902",10.1154404066519
"10903",10.9003072254476
"10904",5.98375447444499
"10905",9.40950878369119
"10906",2.35081664536755
"10907",8.97763552977421
"10908",7.21627770146998
"10909",13.2113420051082
"10910",13.9036751130342
"10911",11.3904834849026
"10912",9.09383784846955
"10913",12.2733640647818
"10914",15.5744526865525
"10915",2.53110123697438
"10916",11.8713036434529
"10917",8.37371054718697
"10918",11.4662557242158
"10919",11.6350576618325
"10920",7.00365627786262
"10921",21.8596061769174
"10922",4.4641496312563
"10923",0.641967319290167
"10924",9.81755439136801
"10925",19.8467864615565
"10926",12.701535405069
"10927",14.9648410334467
"10928",17.419191553874
"10929",10.7201902323736
"10930",4.60834148993446
"10931",10.5521266579386
"10932",21.8043928646157
"10933",11.4361848673871
"10934",2.84681475915243
"10935",8.93527348815081
"10936",17.2482729473094
"10937",8.39278250886739
"10938",14.2447947515546
"10939",9.4939948453269
"10940",8.01222046263497
"10941",9.39991315679708
"10942",13.5600596801675
"10943",14.407417835282
"10944",9.87079235396949
"10945",12.9756706762245
"10946",16.2141585042867
"10947",5.15578611168979
"10948",9.36075067322257
"10949",20.1541117481634
"10950",15.697165587934
"10951",12.9066010033531
"10952",11.1093943417462
"10953",13.8084779475266
"10954",15.9278107899784
"10955",13.2046998946818
"10956",11.4848414539987
"10957",21.9279516522881
"10958",12.3980353988202
"10959",7.00145676591863
"10960",7.19021498324831
"10961",8.8182439671086
"10962",13.3831761137936
"10963",8.85172484899308
"10964",7.43188563142225
"10965",6.68015356474166
"10966",16.8996304737603
"10967",7.88667829684502
"10968",13.3096783984955
"10969",23.8215766941137
"10970",11.7470550224322
"10971",12.0353277576448
"10972",9.97746690640732
"10973",12.3720841615662
"10974",5.61566053912138
"10975",6.9862305659935
"10976",10.2135330357822
"10977",2.96850276492192
"10978",11.3740657965266
"10979",8.35383051232589
"10980",7.45139878862262
"10981",12.2528163740866
"10982",21.1842650480448
"10983",11.1872035831387
"10984",11.9466230089918
"10985",16.3509388860041
"10986",17.5899241641032
"10987",6.62816261739785
"10988",9.65742869918904
"10989",17.1707174757604
"10990",9.0919612399794
"10991",9.4672367376152
"10992",6.93162219973107
"10993",8.78161581516617
"10994",6.94045365762023
"10995",6.43571141000076
"10996",12.4886445831118
"10997",15.7941514409933
"10998",9.60897456140446
"10999",13.2482094659849
"11000",2.1998996418729
"11001",17.1240603516023
"11002",10.5053597237943
"11003",9.7726194533628
"11004",7.31304305773635
"11005",8.51954038547096
"11006",10.9246952684312
"11007",12.8036856198204
"11008",20.9942912380935
"11009",12.486950021307
"11010",11.3284433452155
"11011",6.98611005827681
"11012",8.99704851206745
"11013",9.41400542524507
"11014",7.0663130463042
"11015",4.9192632606386
"11016",8.84111894712484
"11017",8.20113881332321
"11018",10.1368232198857
"11019",11.3996486518054
"11020",2.52452676823935
"11021",9.91092615287972
"11022",11.1783161763572
"11023",20.362105463143
"11024",14.110088417831
"11025",9.38822769091453
"11026",9.08024369174258
"11027",9.97389648199706
"11028",24.8446941837714
"11029",12.356942167194
"11030",6.13012586463722
"11031",3.74852897305138
"11032",19.7543331987106
"11033",5.14079724374099
"11034",11.3142845295332
"11035",9.50411876455219
"11036",6.61304399087312
"11037",5.99400766807508
"11038",13.3016681066889
"11039",17.7823753461288
"11040",13.445812833249
"11041",13.750569286909
"11042",4.66624678391949
"11043",5.7676186063544
"11044",6.36923243405656
"11045",11.4478527669911
"11046",10.2221204803074
"11047",8.95927282010949
"11048",5.07687642569912
"11049",6.83266847560768
"11050",6.63044532903278
"11051",7.90514498940899
"11052",15.6176847336328
"11053",5.17511665191465
"11054",5.94656195255994
"11055",10.8301636074462
"11056",8.57955207579248
"11057",6.79864561544996
"11058",8.33307308574662
"11059",13.6445334248066
"11060",10.6319841024429
"11061",8.41005273119954
"11062",10.9847237345941
"11063",8.12769490840267
"11064",3.47906544066839
"11065",9.75689301682907
"11066",9.98934352657648
"11067",18.0045454491415
"11068",6.68681146628307
"11069",14.5888071498761
"11070",5.68881493831017
"11071",13.0672878370284
"11072",21.7483536643678
"11073",2.96165192849957
"11074",20.2850951487322
"11075",5.95043327052428
"11076",9.84461881328301
"11077",16.8980224265403
"11078",13.6864756350404
"11079",6.41653208178056
"11080",14.4001042686681
"11081",9.82180823335111
"11082",15.1887734431967
"11083",12.6537289741032
"11084",12.5948801696516
"11085",7.02093076400745
"11086",6.7615646344116
"11087",13.8838122060066
"11088",8.08687874418429
"11089",9.07062962260348
"11090",3.0407728703366
"11091",8.76320954952622
"11092",13.0589315380936
"11093",15.1554999602514
"11094",11.512990361973
"11095",9.84801681994542
"11096",10.1975176428818
"11097",11.171345519933
"11098",10.9379947029107
"11099",14.0931614023528
"11100",15.031625496855
"11101",15.9330351947999
"11102",10.503828898752
"11103",8.85691154530934
"11104",7.65748422275157
"11105",5.25291602861485
"11106",10.9097054519479
"11107",9.4852426084025
"11108",23.0807384063935
"11109",8.38620435848625
"11110",13.9793853148909
"11111",27.2741594302305
"11112",10.8925808153286
"11113",11.7696619873634
"11114",7.68761546653379
"11115",5.11436017795631
"11116",6.30334196376361
"11117",18.1072587707386
"11118",4.45687594996411
"11119",24.0682053538788
"11120",4.40665833550178
"11121",12.1281394571186
"11122",15.8429328862951
"11123",9.25665690759915
"11124",10.6460769987691
"11125",14.2921283097609
"11126",10.2186170808618
"11127",4.66865275876515
"11128",22.1656011244074
"11129",9.54497293046659
"11130",11.5538080789452
"11131",17.4682084480305
"11132",7.52383901966355
"11133",15.0357601740105
"11134",20.3747043926734
"11135",7.56989899542943
"11136",14.2135560451743
"11137",15.9542921108617
"11138",6.05205395668517
"11139",14.033230680501
"11140",15.9625075115732
"11141",7.56067391079289
"11142",5.46537652386968
"11143",8.06904319432682
"11144",13.0930426829959
"11145",5.67601217969279
"11146",16.6912751969769
"11147",4.386124458828
"11148",6.67847202931038
"11149",8.11006095272047
"11150",10.9496071130956
"11151",8.00980983075702
"11152",12.1396656220465
"11153",4.44343161590896
"11154",8.18836557428068
"11155",11.8899578868298
"11156",22.0917646817004
"11157",11.7717180372975
"11158",27.6219141619034
"11159",14.4729522181396
"11160",4.7420868426418
"11161",6.52280523138338
"11162",10.9843766025369
"11163",8.68934880490071
"11164",8.04362024154985
"11165",4.49747950698518
"11166",35.7737717700768
"11167",10.4146108295492
"11168",8.96940780530968
"11169",11.3171578395188
"11170",12.6816128135746
"11171",5.78797418296519
"11172",5.95387490955515
"11173",4.44380706164974
"11174",7.83181119778793
"11175",8.31556633787631
"11176",17.526048779775
"11177",9.7228972290305
"11178",17.6583544015114
"11179",10.0029129422186
"11180",14.1091221841273
"11181",17.6100841422551
"11182",16.876800765264
"11183",8.68368185503211
"11184",8.99266648744285
"11185",8.49660112292543
"11186",13.8877045404183
"11187",9.0083164187827
"11188",6.87530259511777
"11189",6.0960821881606
"11190",20.3860385104929
"11191",21.348064299988
"11192",16.8450429376824
"11193",6.69130889208967
"11194",3.79625994734572
"11195",4.02581728294258
"11196",5.92000180617976
"11197",10.122108614226
"11198",12.0682251835127
"11199",14.1906464881284
"11200",11.4687162556823
"11201",12.0709962168533
"11202",14.3682480442507
"11203",8.72169939139692
"11204",10.0021867674315
"11205",10.4682977583039
"11206",9.42113965892684
"11207",3.45900780306192
"11208",4.16346021773031
"11209",12.9313465379876
"11210",15.189772498324
"11211",14.2053146534345
"11212",10.0678393512754
"11213",14.1317036019941
"11214",4.70592864183062
"11215",17.7521134305639
"11216",11.8321843705943
"11217",11.4156130953779
"11218",7.84808364529516
"11219",4.32699330233656
"11220",10.146461166039
"11221",7.29873479953883
"11222",8.9002017238214
"11223",6.14039360611559
"11224",7.05461888055675
"11225",8.55553316247591
"11226",12.2577033770576
"11227",8.64364645184855
"11228",6.0321080723574
"11229",10.3873306251585
"11230",5.3002240786191
"11231",3.18284137006761
"11232",21.3931614129327
"11233",11.0862720605613
"11234",12.3472459752177
"11235",6.03928505308604
"11236",9.63607548901977
"11237",6.8788781052427
"11238",6.00060364524406
"11239",9.75855421236132
"11240",4.21951581371624
"11241",5.76168764044174
"11242",20.9476022956988
"11243",15.8945736971214
"11244",7.66263840443773
"11245",8.99555596227779
"11246",13.6837236244296
"11247",32.1069795720332
"11248",18.5058784871362
"11249",5.33165000796817
"11250",13.9558108417196
"11251",6.89737954353066
"11252",17.8823263120802
"11253",20.7890052637325
"11254",8.72712874371886
"11255",6.41305759616439
"11256",9.23051765868883
"11257",17.5773831216854
"11258",14.050997728722
"11259",6.30862139308283
"11260",17.7286585220609
"11261",7.62188801914997
"11262",10.2971709684305
"11263",9.63773815823744
"11264",12.5032013108575
"11265",11.4852369670605
"11266",9.62948697807207
"11267",30.2940394748241
"11268",8.33587119048764
"11269",8.33694757159327
"11270",11.216735039324
"11271",5.22187429749057
"11272",13.4836097349248
"11273",15.1733499492546
"11274",9.35010911065515
"11275",17.5927461239274
"11276",5.34637747094989
"11277",5.74733252418147
"11278",12.5280302128886
"11279",8.31182830240891
"11280",8.65964635703998
"11281",9.18682689327935
"11282",6.06025426402859
"11283",5.13425928450494
"11284",7.99803654043519
"11285",13.2078609923891
"11286",12.6912776952571
"11287",13.7750114188636
"11288",26.7283423157624
"11289",21.2429612503629
"11290",4.2199291422002
"11291",6.31232130810792
"11292",4.5785120594577
"11293",4.21374692502608
"11294",8.16326528194825
"11295",16.0004948133299
"11296",15.8846070943898
"11297",12.8135966939698
"11298",6.62038338976953
"11299",8.97432820751383
"11300",17.7349051969825
"11301",11.8583703228314
"11302",23.3003973869218
"11303",21.9279516522881
"11304",12.1497465055174
"11305",13.4590515800442
"11306",6.01598227096133
"11307",9.54487773740815
"11308",13.3233442536314
"11309",13.6482750539043
"11310",5.96504093399966
"11311",13.7770326421968
"11312",10.6463806092424
"11313",21.017977413651
"11314",7.75683706450265
"11315",10.8619288071936
"11316",17.3167392318491
"11317",14.4203446879621
"11318",9.92428114291056
"11319",5.09333739260811
"11320",7.1736380234087
"11321",5.74638425547295
"11322",7.08576555150707
"11323",11.2862666018056
"11324",10.9350345389835
"11325",5.34708400943851
"11326",16.9447230558073
"11327",15.9473984274878
"11328",6.33867463983763
"11329",29.7498987115345
"11330",15.9867361438665
"11331",14.2897342127395
"11332",7.55552737696437
"11333",9.6093138682029
"11334",8.19389443208315
"11335",15.9310618397545
"11336",9.83991825025924
"11337",13.2596622169075
"11338",3.78145501763559
"11339",8.17153024641963
"11340",7.85613418286809
"11341",4.98920848370105
"11342",15.6295357720679
"11343",6.90576065029377
"11344",9.31288652067606
"11345",16.834586142247
"11346",12.8792419743755
"11347",9.48449990312909
"11348",7.65148901834935
"11349",11.4941557046156
"11350",6.39151049015884
"11351",15.2027238588809
"11352",12.0765793954868
"11353",13.0715868664764
"11354",6.29246475098601
"11355",3.16665136389793
"11356",13.0463356012649
"11357",4.41799280658314
"11358",7.24865012076113
"11359",5.92532392936599
"11360",13.5131721947545
"11361",12.6018860681409
"11362",8.37394709253149
"11363",9.44540191831321
"11364",9.9689467098657
"11365",10.2619466898946
"11366",9.73272548846992
"11367",6.4439643126844
"11368",9.9207895983797
"11369",11.207620637673
"11370",13.4952149716639
"11371",4.02113575936986
"11372",13.5528718262573
"11373",10.035722820949
"11374",36.7340855398646
"11375",8.20637621322986
"11376",6.0381422457165
"11377",19.3576371453588
"11378",11.721630699083
"11379",9.86193294892318
"11380",12.0483530660181
"11381",26.243603789161
"11382",9.85754618242505
"11383",9.14959141555036
"11384",9.17373061587839
"11385",8.92305037106389
"11386",11.1391623409117
"11387",13.3660415232144
"11388",14.0498629656009
"11389",15.1722941286145
"11390",9.28460382870858
"11391",18.1476973696679
"11392",9.08261949153749
"11393",14.6412794676906
"11394",4.3978034032053
"11395",11.274658563482
"11396",10.112529753076
"11397",6.91105240149515
"11398",8.98550233276109
"11399",9.60964590178261
"11400",10.5729763269101
"11401",18.8763142485393
"11402",7.01963732294807
"11403",29.8067502793288
"11404",9.46801092738087
"11405",4.14248900816028
"11406",13.1642477053516
"11407",10.7448991686344
"11408",2.34727355937197
"11409",9.77358319938955
"11410",14.7069800648996
"11411",10.6810122696788
"11412",9.91910373727617
"11413",10.539316635307
"11414",3.06838671438278
"11415",7.5011536835655
"11416",8.83107100119721
"11417",5.51865476447146
"11418",5.64773628488282
"11419",13.2892708700378
"11420",6.79181416763768
"11421",12.1872153069575
"11422",11.4954712951248
"11423",10.3678390044282
"11424",8.18450983058311
"11425",9.56349100704799
"11426",5.48020227425695
"11427",10.1154404066519
"11428",6.15489807351167
"11429",7.58655295996866
"11430",21.5349144117631
"11431",5.77047796297995
"11432",15.7721218479645
"11433",12.3112399104515
"11434",9.85973873010622
"11435",11.8952548552493
"11436",9.43029872257628
"11437",16.3552379694751
"11438",22.1700524528463
"11439",11.3618876800536
"11440",4.17331568819628
"11441",15.7068697765471
"11442",6.44265203369508
"11443",6.48902781343527
"11444",5.8120206067791
"11445",8.83729128184474
"11446",4.12703644273444
"11447",8.80135421939074
"11448",6.78382026116979
"11449",8.62606519292934
"11450",6.59649654497913
"11451",12.1972000237199
"11452",13.024317646929
"11453",12.2247434761048
"11454",7.26196174178742
"11455",28.8467833023309
"11456",6.40182168379853
"11457",16.4789400554152
"11458",18.4511261458813
"11459",3.30225511837125
"11460",12.1419947794924
"11461",11.2475694210088
"11462",7.67249507919149
"11463",6.88874463856413
"11464",7.63120806626774
"11465",7.10657170063692
"11466",9.44242690406138
"11467",5.79064113340501
"11468",4.2327880444529
"11469",7.39011707308516
"11470",13.5151614189263
"11471",13.5489539935984
"11472",5.93162307304667
"11473",6.36257660351384
"11474",10.5707022037522
"11475",5.52747261076596
"11476",9.44286138527601
"11477",27.5690168181303
"11478",14.0411182037623
"11479",14.6413359030781
"11480",11.1912765793733
"11481",5.81182219742019
"11482",10.5729763269101
"11483",9.94052742780769
"11484",14.5448055246923
"11485",18.6500713547757
"11486",12.0281669964653
"11487",11.4951606916129
"11488",13.5716285679749
"11489",13.9048175841615
"11490",5.50399649465087
"11491",34.6628585512607
"11492",17.4520158266112
"11493",16.4228174470706
"11494",15.9318097730738
"11495",13.1931250991869
"11496",15.7298189271727
"11497",11.2595296268424
"11498",16.8450429376824
"11499",8.30726297132122
"11500",4.10902771611613
"11501",28.3547486830443
"11502",9.71642173201528
"11503",9.99745648564905
"11504",5.59627606625177
"11505",10.5771082545466
"11506",9.56583635799733
"11507",11.9005534765913
"11508",4.14805655970399
"11509",8.78951729551697
"11510",11.8583703228314
"11511",9.85608746366687
"11512",14.9091745528415
"11513",13.7550990538839
"11514",17.8793807876932
"11515",5.93923831450435
"11516",6.96180566462375
"11517",13.3671180965696
"11518",12.846882297288
"11519",15.8417632809916
"11520",10.7713696529336
"11521",18.4617462292443
"11522",14.1213215574697
"11523",12.5603165316997
"11524",8.74431448565129
"11525",11.6202442811722
"11526",7.59023327758318
"11527",9.36331308243001
"11528",10.546473884563
"11529",4.49003534716287
"11530",19.3688597117976
"11531",19.2762842535794
"11532",7.84582075071583
"11533",9.11302827622784
"11534",14.5695459013044
"11535",16.4355105122542
"11536",8.511510758185
"11537",11.0447795369965
"11538",6.3798924753707
"11539",14.5440367468404
"11540",12.8896378123629
"11541",4.03432133001983
"11542",13.3895042479555
"11543",9.24791960437604
"11544",19.250762671215
"11545",9.43557772751308
"11546",11.465589304836
"11547",15.3429598472822
"11548",4.53922611732505
"11549",15.8534441319532
"11550",9.54366748489668
"11551",4.00010057813025
"11552",10.1587885324721
"11553",8.86566649277488
"11554",8.94320955417335
"11555",14.9952353359589
"11556",14.393510328094
"11557",16.3846142531993
"11558",2.66022753060189
"11559",7.12641583174668
"11560",20.9824547202338
"11561",8.16691928646467
"11562",9.73203127870022
"11563",17.0893889008329
"11564",12.1698862779581
"11565",10.4522536145504
"11566",6.60432192794979
"11567",8.51188358301195
"11568",8.17441843404739
"11569",16.4691084163417
"11570",9.17401160329946
"11571",8.16598822737382
"11572",13.65905493234
"11573",7.21043819171351
"11574",10.7112702049418
"11575",11.6554423736549
"11576",10.239327227249
"11577",6.65535279877218
"11578",11.169952096685
"11579",13.4235300185916
"11580",10.0988218655251
"11581",12.8293004746342
"11582",13.4927745353109
"11583",19.2885628487313
"11584",6.38150175547427
"11585",4.60475589106003
"11586",12.6464036519359
"11587",6.13645122914513
"11588",9.78888334306243
"11589",9.07515909493902
"11590",5.93508088625778
"11591",6.91425264207306
"11592",4.02610716960198
"11593",5.47648863378289
"11594",9.83895313037534
"11595",4.13457108556815
"11596",14.099225303732
"11597",14.8969598666945
"11598",6.86216169518514
"11599",11.4159678716896
"11600",12.9622333785399
"11601",8.65752259243275
"11602",5.4141303846327
"11603",6.56369585101157
"11604",24.3389299304984
"11605",4.17207291088285
"11606",4.60705479380611
"11607",10.366979806403
"11608",10.581115370231
"11609",10.2913623739754
"11610",7.86192230691384
"11611",4.17245948439765
"11612",10.9339117615863
"11613",7.3712069513556
"11614",9.77097208237331
"11615",8.92568731902197
"11616",5.87314966508215
"11617",9.04635669825924
"11618",11.2832273288986
"11619",9.2894529584791
"11620",10.1504289790427
"11621",13.958429127437
"11622",13.0989921840823
"11623",12.0527677474033
"11624",12.4816669927004
"11625",21.6745956645597
"11626",15.0357601740105
"11627",13.7173475352271
"11628",5.79440192078324
"11629",6.08293909876945
"11630",9.75689301682907
"11631",2.27856737255362
"11632",5.58284047551542
"11633",4.47594732971825
"11634",6.12360761767338
"11635",23.5621900264042
"11636",8.44340219900688
"11637",17.4837061625631
"11638",15.1810340535619
"11639",7.52329456331174
"11640",8.56330494828119
"11641",9.26554759297714
"11642",11.7872279581276
"11643",12.9987456367173
"11644",12.1343470355416
"11645",11.6405172328919
"11646",13.5533219080785
"11647",16.0769869976878
"11648",7.96350878091111
"11649",6.22445120312395
"11650",13.0687432416019
"11651",14.4335576001493
"11652",10.0607890034359
"11653",11.1113477951835
"11654",12.2650638285206
"11655",16.4118298787864
"11656",13.58672100831
"11657",4.74689884117093
"11658",8.91426441246143
"11659",20.1123959669501
"11660",15.9885423439725
"11661",11.4939318117834
"11662",5.76168764044174
"11663",8.97017969177362
"11664",5.7473633272443
"11665",14.3312901629548
"11666",12.3945097540833
"11667",11.5468732492023
"11668",14.0426179446561
"11669",6.50532919325065
"11670",10.3640650590131
"11671",3.32934232062448
"11672",9.98444883679431
"11673",5.56686970468616
"11674",13.0059617099116
"11675",11.4084939338949
"11676",12.2621493434588
"11677",9.57891061950703
"11678",18.4431237059261
"11679",12.357252108537
"11680",8.84541587081078
"11681",8.09113404204417
"11682",4.53230152033145
"11683",12.3456470077195
"11684",10.1884944285786
"11685",3.05768147735284
"11686",9.27334983203398
"11687",15.7562964419349
"11688",15.7577557352345
"11689",2.20999086273079
"11690",10.9429419599762
"11691",6.95524093831224
"11692",6.02735290883744
"11693",27.8910896854486
"11694",13.5998115655781
"11695",9.75754093249271
"11696",9.56443310638878
"11697",17.9082021881132
"11698",27.9768002857112
"11699",11.7823618046972
"11700",9.69014071617223
"11701",13.8174117305855
"11702",8.17589287134237
"11703",9.83237098881583
"11704",12.7322382581595
"11705",12.8679941253675
"11706",5.55647472394275
"11707",4.74915630773292
"11708",17.4727364273141
"11709",15.4245506402704
"11710",4.38714490941853
"11711",9.77658346122341
"11712",5.95281111262441
"11713",10.1581142787414
"11714",5.76316957843325
"11715",17.0864465116134
"11716",15.7707878458229
"11717",21.3899337193677
"11718",7.83001394201922
"11719",9.06216740725003
"11720",5.36778293527585
"11721",8.0415402291731
"11722",24.2379542323402
"11723",11.4045751342995
"11724",9.90280537350724
"11725",23.8195239508329
"11726",14.0582977948773
"11727",5.83900148283098
"11728",15.0579407882557
"11729",19.4886936321817
"11730",6.00694973308156
"11731",20.1565733551373
"11732",8.09338934878163
"11733",6.28803441016903
"11734",13.1421197131832
"11735",7.50718234322584
"11736",15.4583383009642
"11737",13.9695298215248
"11738",7.23379375941217
"11739",13.3760990833009
"11740",9.03243380896389
"11741",8.77258927599622
"11742",10.982702910855
"11743",5.76835654439986
"11744",14.795005077995
"11745",10.0169228253224
"11746",6.69946959879345
"11747",16.4142929705639
"11748",8.18272521401207
"11749",11.3252887921527
"11750",8.52692508155714
"11751",16.3352053434303
"11752",13.7621090840209
"11753",5.12930395507155
"11754",15.0102753034744
"11755",8.19437882598208
"11756",4.44201239377654
"11757",8.6848935473857
"11758",5.99056967020453
"11759",13.7939643089338
"11760",10.0681542732941
"11761",20.9225270260846
"11762",9.8642485140869
"11763",9.5942504945812
"11764",7.41017973138336
"11765",15.7804036276439
"11766",11.4863822949563
"11767",11.7086808559653
"11768",4.23856234135768
"11769",7.18310500505234
"11770",11.3542559502636
"11771",13.8826461004027
"11772",10.9397339006774
"11773",6.67748601942202
"11774",5.80256088119684
"11775",10.0874898664067
"11776",12.5202836381859
"11777",4.62439743347767
"11778",12.7061144420671
"11779",10.4631496453333
"11780",9.68652951836897
"11781",9.56106201585236
"11782",10.9844475323531
"11783",6.59832282331018
"11784",6.06800966939641
"11785",11.706206523913
"11786",11.2700954186258
"11787",36.787471527068
"11788",11.8391562531748
"11789",10.3378978064536
"11790",2.46401577964046
"11791",5.74345831504146
"11792",7.10852057881213
"11793",4.07752268606648
"11794",6.78536247371204
"11795",3.52351734148964
"11796",2.3571285262362
"11797",7.66097755580455
"11798",6.5230617686062
"11799",8.02634515140646
"11800",8.93436536509416
"11801",8.76903185457564
"11802",39.2618639386014
"11803",3.71452109351183
"11804",14.2447947515546
"11805",10.4324328925
"11806",9.95448508373116
"11807",6.70474643972008
"11808",1.53892466398636
"11809",10.0626824101608
"11810",7.18045897323144
"11811",9.69614534475595
"11812",6.59916881828762
"11813",13.6258706929156
"11814",7.08493607829479
"11815",17.5734456221242
"11816",5.71577002068944
"11817",13.3054647738296
"11818",6.6983317634716
"11819",15.2882903164533
"11820",5.02879115173861
"11821",8.44362393935641
"11822",4.4545984335689
"11823",9.16513301484755
"11824",12.7710328598587
"11825",2.34426448425504
"11826",19.2561579132293
"11827",7.87720976798868
"11828",9.0839074779885
"11829",7.19494288004925
"11830",15.1955207593195
"11831",14.6082388243282
"11832",9.64069165169777
"11833",8.2038933518613
"11834",7.04862951676508
"11835",10.8154323968672
"11836",16.6059108047979
"11837",13.0758630085821
"11838",7.94639152083352
"11839",5.41343501106795
"11840",5.54775603551155
"11841",12.8022723707916
"11842",5.92383878416562
"11843",8.07092899808776
"11844",9.07475139045346
"11845",6.46811381194058
"11846",8.67647643452708
"11847",11.9332976050318
"11848",8.92110511726725
"11849",8.44362393935641
"11850",8.93106613969307
"11851",7.77154133067942
"11852",10.6070741029159
"11853",14.4666119528747
"11854",13.2945576516776
"11855",14.5256301251086
"11856",6.05701531801164
"11857",6.38242366283195
"11858",9.54765539295437
"11859",9.8557035157867
"11860",11.8321843705943
"11861",10.7673105756098
"11862",6.81207960259845
"11863",9.4748543501021
"11864",10.2007505656109
"11865",5.55647472394275
"11866",9.62393898742641
"11867",8.44438041725795
"11868",3.68868356343786
"11869",15.2248820036231
"11870",6.96061543652742
"11871",4.83026619583716
"11872",11.2702871815512
"11873",7.18418602893225
"11874",7.4114437924618
"11875",9.32448622667183
"11876",13.5955066342712
"11877",10.6556419973223
"11878",15.6972835676502
"11879",18.9147564599551
"11880",7.85432053365365
"11881",11.7526893816372
"11882",7.30704320132426
"11883",11.5490420463296
"11884",8.93679899314893
"11885",13.8954373756545
"11886",7.15621762197207
"11887",10.2027848498378
"11888",5.32730608505901
"11889",11.6554423736549
"11890",11.7480318759024
"11891",8.63247016039286
"11892",8.16143774400028
"11893",10.7272819716757
"11894",13.0188539829041
"11895",7.24395642909133
"11896",4.43309027686146
"11897",17.4449328067139
"11898",11.5192739481189
"11899",8.16983466023493
"11900",15.9969170321433
"11901",17.7921712861721
"11902",13.4779883315487
"11903",9.18078409859105
"11904",7.766702010191
"11905",7.6577428217974
"11906",7.02542703880232
"11907",11.9154821625935
"11908",14.2210139929542
"11909",7.37773318058989
"11910",11.4857540249174
"11911",10.849026338643
"11912",7.87400826319859
"11913",5.00349559988054
"11914",13.5499075856837
"11915",4.7378155940119
"11916",15.0993241499734
"11917",8.69959097374854
"11918",12.0330638031793
"11919",17.6049650240495
"11920",7.41453277714339
"11921",13.5216641001268
"11922",9.38835338197472
"11923",10.7892658075642
"11924",12.413952129472
"11925",15.8893407599392
"11926",10.4381364561317
"11927",10.8254525681239
"11928",9.96433372040072
"11929",8.87817973070574
"11930",11.5611557580911
"11931",14.5927615573274
"11932",11.2136910985806
"11933",21.0112644591526
"11934",6.85184926793254
"11935",9.56443310638878
"11936",11.4916483274609
"11937",4.40575080480048
"11938",12.1451619134282
"11939",7.97530823944696
"11940",9.83138133123182
"11941",9.45843596951386
"11942",17.7373061624124
"11943",15.2646147156066
"11944",16.5486834052642
"11945",39.1355128103254
"11946",11.2656946119933
"11947",9.36156809111743
"11948",20.0669274051532
"11949",7.99174856923496
"11950",6.76046790509835
"11951",14.642919858536
"11952",14.7730712071888
"11953",16.1727825878159
"11954",12.1736735336286
"11955",2.84226252850306
"11956",8.89452703698567
"11957",13.1181858298489
"11958",4.43433993808956
"11959",6.65435062527053
"11960",14.0292524872588
"11961",10.2198435483995
"11962",13.4622132182305
"11963",8.35783425482731
"11964",11.227356428193
"11965",6.2867424190471
"11966",17.2652549584725
"11967",13.9681873803806
"11968",14.5105237387318
"11969",7.54935518602622
"11970",8.01488756052786
"11971",11.1961016063863
"11972",6.94279890547753
"11973",9.58892940429612
"11974",9.70503680371375
"11975",7.5446077053373
"11976",15.7888568038813
"11977",2.07189603094904
"11978",10.4429089715588
"11979",12.8223787282126
"11980",5.95392689543744
"11981",10.0071404654996
"11982",15.1322817685854
"11983",11.9495186643421
"11984",8.93668947445222
"11985",20.1915839192958
"11986",8.97153219952585
"11987",10.5154472457286
"11988",5.99430444639254
"11989",14.2258021008061
"11990",8.34833153272825
"11991",6.60229020850988
"11992",39.2227589143635
"11993",15.2122815084376
"11994",12.9978942297071
"11995",11.4661962249943
"11996",8.96492633649089
"11997",22.3644435463558
"11998",8.10982383997469
"11999",8.49063142658737
"12000",12.1281394571186
"12001",7.6268335619761
"12002",8.33587119048764
"12003",13.5366979442014
"12004",13.2575170065237
"12005",11.9527234925819
"12006",4.76316491667375
"12007",4.96591262694378
"12008",13.0307449004884
"12009",11.6614858953469
"12010",15.9605481882261
"12011",10.1472709148909
"12012",5.96171292507359
"12013",12.3866792664776
"12014",8.81037996484665
"12015",12.6488021314551
"12016",11.5159338895513
"12017",3.28186022120958
"12018",13.4410979591885
"12019",9.69319257508928
"12020",9.13107718325706
"12021",11.7436940470967
"12022",12.4419860040253
"12023",7.86851940655855
"12024",6.36240702869692
"12025",8.39860222422921
"12026",9.94111051854509
"12027",8.54475798710742
"12028",10.5703542720552
"12029",8.12451887386882
"12030",12.7140563007867
"12031",26.6474939962288
"12032",13.766107583826
"12033",16.0077939069986
"12034",6.78886650076147
"12035",8.57539088328567
"12036",7.55057037212492
"12037",10.5795859011474
"12038",12.6653371784563
"12039",14.0214451577523
"12040",13.3861263624109
"12041",8.3342966498089
"12042",9.59390980462348
"12043",9.39294303388114
"12044",12.4195566765662
"12045",3.09090656948052
"12046",10.0606265366874
"12047",7.58526823186001
"12048",6.05462686389162
"12049",10.0855357349072
"12050",21.5563123874799
"12051",9.15771562199835
"12052",6.49668362495487
"12053",16.1997443215293
"12054",6.76798011689678
"12055",5.55451262792356
"12056",13.0730273662569
"12057",9.01276120486497
"12058",5.60711961825983
"12059",9.38063604040924
"12060",10.1803051168023
"12061",9.84175399301432
"12062",14.2217879409018
"12063",15.8931659660158
"12064",7.64390781643089
"12065",15.0058473760001
"12066",8.03509941440293
"12067",10.0183475246649
"12068",21.2400357233015
"12069",7.53505506025401
"12070",12.3527256222604
"12071",14.1089737236326
"12072",9.86717512401878
"12073",8.20824595787645
"12074",8.17985589831951
"12075",8.9621400628923
"12076",6.61368144083266
"12077",8.34342440662614
"12078",17.8964376447617
"12079",13.3211535568388
"12080",11.4496105223981
"12081",9.58684336191118
"12082",10.2474968699922
"12083",7.42720647274378
"12084",13.0163623414786
"12085",36.8466453168189
"12086",3.63995070867194
"12087",15.0680574890525
"12088",13.2194141953813
"12089",13.3854761378466
"12090",8.79543603208525
"12091",10.5682714320428
"12092",7.31424269025919
"12093",7.20852578004089
"12094",10.7935464775813
"12095",7.09113337502176
"12096",7.38954795949012
"12097",13.5176960259224
"12098",6.98525836734522
"12099",5.51879576033369
"12100",10.1167437723803
"12101",9.42504223745028
"12102",14.3723551818757
"12103",8.49716457742955
"12104",7.48957856234902
"12105",12.0251467310473
"12106",27.6189516177933
"12107",4.72449271396498
"12108",13.1045016741962
"12109",11.7836593285709
"12110",4.01413098374587
"12111",13.4504143651576
"12112",9.15348720712642
"12113",10.1860198503358
"12114",16.7694005537042
"12115",9.54922127460537
"12116",16.0199693802639
"12117",17.2507701503443
"12118",9.08495483743139
"12119",3.02768176225275
"12120",13.2482094659849
"12121",15.7026233927751
"12122",18.0146672579288
"12123",10.7142515999025
"12124",9.95532657503131
"12125",7.41955040987262
"12126",2.21648799520125
"12127",12.2544621259986
"12128",14.1614674440789
"12129",16.6363131530736
"12130",8.77889765780753
"12131",19.0198481692432
"12132",15.5668648623023
"12133",13.0740723124939
"12134",7.52733444601955
"12135",12.1281394571186
"12136",13.4743678438711
"12137",20.2792073018806
"12138",9.89592414688345
"12139",7.94717621555586
"12140",12.0633301679727
"12141",5.93308834090501
"12142",25.5329009316725
"12143",9.64816804696843
"12144",16.2019484229058
"12145",11.9114625547088
"12146",7.860896423607
"12147",16.3249053321059
"12148",5.33981061213989
"12149",4.82397538432065
"12150",11.737344277305
"12151",10.3390749755944
"12152",7.6377467119334
"12153",10.0802428208022
"12154",23.3156941917713
"12155",6.91425264207306
"12156",12.2443576694978
"12157",18.4650372299014
"12158",8.0921786141498
"12159",13.9363662629765
"12160",11.8869161255326
"12161",10.4631496453333
"12162",7.86593873345907
"12163",9.67805350327571
"12164",12.2840443193579
"12165",6.22150979629646
"12166",12.519140519393
"12167",8.34652355718638
"12168",9.5374235127764
"12169",6.37331058959218
"12170",24.1635100820578
"12171",8.9752293320848
"12172",5.28716707380866
"12173",9.97532844988529
"12174",6.03951522188082
"12175",3.56972133362607
"12176",8.56099748828344
"12177",7.65795010913067
"12178",8.18363580309899
"12179",8.53369803509716
"12180",13.9036751130342
"12181",14.2833297191374
"12182",12.1767815969561
"12183",14.0057386135708
"12184",6.82953422964545
"12185",0.638274306369944
"12186",5.74733252418147
"12187",9.77372507864338
"12188",7.86792922849021
"12189",3.02953400759109
"12190",9.95255603832823
"12191",6.39432455323998
"12192",7.16241988436889
"12193",9.29610493543284
"12194",6.69464715529401
"12195",21.93671715867
"12196",7.31987553150876
"12197",10.9185755901352
"12198",21.607739765188
"12199",11.725493516995
"12200",11.6949033837284
"12201",13.0729184217789
"12202",14.1897469918982
"12203",5.13312014450388
"12204",12.2360807829526
"12205",11.3383744079575
"12206",10.2436550046683
"12207",14.2040080508561
"12208",12.2737134047606
"12209",11.8156357705109
"12210",6.85500288291939
"12211",13.5514827278005
"12212",8.5874896812261
"12213",8.20045463807094
"12214",12.1841284837437
"12215",15.9251105305167
"12216",17.3952808143561
"12217",7.2225941927818
"12218",3.05220563732833
"12219",16.4902674939754
"12220",4.30459304429713
"12221",12.6650319985576
"12222",2.27167252964313
"12223",9.01227303851438
"12224",6.81736037495193
"12225",9.51876716048191
"12226",15.7684870773615
"12227",15.7213381931587
"12228",7.09651788837562
"12229",6.30862139308283
"12230",9.20901132237927
"12231",3.32563334133403
"12232",8.08423913184799
"12233",9.86598828805659
"12234",8.70736227663411
"12235",8.95786182615558
"12236",18.6956644366711
"12237",10.2435901154982
"12238",14.6430533818573
"12239",17.660214714799
"12240",6.96899850431594
"12241",10.0420106769698
"12242",6.54590849459107
"12243",8.61008585835184
"12244",5.28312478784531
"12245",15.6277531156346
"12246",7.28267135044086
"12247",11.6096535687027
"12248",10.0591259048549
"12249",6.82049053958937
"12250",12.6964781260233
"12251",8.10451110168012
"12252",11.8854154774491
"12253",8.885756302175
"12254",6.43058182052309
"12255",4.3756490178614
"12256",8.85535706649477
"12257",6.78377518653033
"12258",12.1352376017682
"12259",23.4508614171424
"12260",7.61092702511342
"12261",7.65901407312302
"12262",8.79242860308848
"12263",11.3204669036578
"12264",17.5207050863989
"12265",7.39950915093895
"12266",9.48150580563309
"12267",1.53876624325969
"12268",10.4888404948721
"12269",11.0730770088221
"12270",6.22763346290309
"12271",8.64913247139592
"12272",5.66442569218424
"12273",18.5527832388873
"12274",17.5726999671455
"12275",6.95550441567634
"12276",9.07299744796601
"12277",7.50141811169507
"12278",15.6316909442798
"12279",10.4907817488827
"12280",23.3956558903407
"12281",16.9930725037605
"12282",8.92118704527776
"12283",2.36081128914366
"12284",13.0683214071409
"12285",7.84757714309984
"12286",5.64739371740902
"12287",11.622100409338
"12288",10.6226822285308
"12289",14.3099816110039
"12290",9.68003088881279
"12291",6.02619732069362
"12292",17.3901169514599
"12293",9.3235771075873
"12294",6.68802021807894
"12295",10.5751681585588
"12296",7.53356733186245
"12297",10.8308275883656
"12298",9.7927267493484
"12299",8.26489868576296
"12300",8.3020128778932
"12301",6.59946094772329
"12302",9.13715057305154
"12303",13.3127214927408
"12304",17.5845747193851
"12305",17.1831266189951
"12306",15.5830647782491
"12307",6.34185334087807
"12308",12.0715699226808
"12309",9.14079113439489
"12310",6.72071739878049
"12311",6.26166015631804
"12312",7.84112296421152
"12313",21.9355857618092
"12314",8.60751936173381
"12315",9.83237098881583
"12316",13.5550655673406
"12317",10.4536252045263
"12318",6.52308576257845
"12319",13.2948046869072
"12320",13.2766902821762
"12321",9.51131181754663
"12322",4.97700452755246
"12323",13.4119175881072
"12324",16.4030046654624
"12325",6.94184992567203
"12326",8.47641247076825
"12327",22.216279009508
"12328",9.15499095954867
"12329",13.034249502826
"12330",13.2711434456761
"12331",5.96114056806773
"12332",10.0637903898248
"12333",12.0760441308956
"12334",9.92488230901643
"12335",8.8182439671086
"12336",10.8341837051264
"12337",8.91167694103648
"12338",13.530246387469
"12339",4.42455106450993
"12340",14.7742476581922
"12341",8.86439871374632
"12342",7.82996351311279
"12343",7.16717640160681
"12344",26.9914910959186
"12345",7.79560578106243
"12346",10.5473723873612
"12347",9.82886557864307
"12348",26.3075727301853
"12349",6.90131063718785
"12350",9.22959904856977
"12351",22.1340216614239
"12352",1.39564812932202
"12353",8.10573169731716
"12354",12.3516808677602
"12355",12.8583949975438
"12356",11.5379714118259
"12357",11.4731109530369
"12358",13.5417062146512
"12359",11.2741167705676
"12360",9.30710017326639
"12361",12.4348156823875
"12362",20.118385378283
"12363",12.7134019563313
"12364",14.7194281979629
"12365",9.21990620464918
"12366",14.1061492637707
"12367",15.7163435274632
"12368",16.4551048106699
"12369",10.5403163840421
"12370",35.8370228062354
"12371",8.60708608541657
"12372",12.2295034026167
"12373",4.22182273353701
"12374",11.5877211601269
"12375",9.66891451202174
"12376",6.24431138393064
"12377",15.6821520831882
"12378",12.8611965907649
"12379",8.67872758822336
"12380",11.9824896090581
"12381",9.22572419560682
"12382",6.73957138825551
"12383",12.4474386668352
"12384",11.0669839835763
"12385",11.5080237328862
"12386",7.82301176197396
"12387",16.9563229565976
"12388",12.9061859420103
"12389",10.7142124590111
"12390",14.8636626835652
"12391",13.4126766076929
"12392",7.55208628891819
"12393",21.3866140957944
"12394",17.8804173069193
"12395",8.05466966407329
"12396",7.83437198581619
"12397",15.2213913361462
"12398",8.38572644180907
"12399",1.38869869625037
"12400",7.76010916519466
"12401",5.10967794784793
"12402",14.1791565297972
"12403",15.7262734577926
"12404",11.1240628548567
"12405",12.1507710706513
"12406",13.1897985254296
"12407",8.94429177304703
"12408",17.8910845679585
"12409",13.7165966268978
"12410",3.94886067866464
"12411",27.2412437975431
"12412",15.6671779907344
"12413",13.5223015723182
"12414",2.84818341168695
"12415",10.5587221645936
"12416",2.27456233576532
"12417",3.7711395880264
"12418",13.9849646898987
"12419",7.78129239610679
"12420",6.04257240239176
"12421",8.63866402634592
"12422",15.4677440814023
"12423",8.34407293158739
"12424",14.7973732017507
"12425",13.51722604716
"12426",10.8762262582542
"12427",14.3731106395202
"12428",6.21582922852449
"12429",7.88192962901699
"12430",25.5045295603213
"12431",8.99314841044623
"12432",6.99337570153671
"12433",13.5716285679749
"12434",5.85444728053943
"12435",9.59011886840506
"12436",12.9699279476667
"12437",6.14738400415412
"12438",13.3817596654599
"12439",11.2050155198106
"12440",11.69811044387
"12441",9.00083338664906
"12442",27.5967008567144
"12443",15.5152473434963
"12444",18.1503320079386
"12445",8.64976261755654
"12446",16.7772844001237
"12447",13.3861263624109
"12448",9.62628912602513
"12449",15.635540894115
"12450",12.4124102882573
"12451",15.662008092004
"12452",7.61972979819387
"12453",9.25741375705434
"12454",5.53343498554922
"12455",7.57722446282867
"12456",13.566047444286
"12457",7.99781932759043
"12458",25.3403881234855
"12459",12.3584120519899
"12460",14.3770618525075
"12461",9.68693181832845
"12462",33.4914835210355
"12463",12.1747131737582
"12464",7.85700526092255
"12465",6.91954785030587
"12466",3.46139482601867
"12467",4.15711284299067
"12468",7.06698247750825
"12469",4.89618854731521
"12470",35.0800188155844
"12471",7.32946838609159
"12472",18.2075171847587
"12473",9.42938699409677
"12474",13.5805708217976
"12475",6.458103740871
"12476",9.12717951703917
"12477",11.6848628739365
"12478",6.92367413956876
"12479",8.15161267593562
"12480",2.68916420329099
"12481",8.01271980892248
"12482",7.80107403164158
"12483",12.3458534041373
"12484",11.6950172504802
"12485",6.40786156108683
"12486",10.0809641259036
"12487",6.21279408726679
"12488",10.6827944562081
"12489",14.2713871407526
"12490",17.316939947533
"12491",13.0104748089625
"12492",0.644282148265738
"12493",8.64114472541937
"12494",15.4938322423686
"12495",8.70970359410344
"12496",3.57178287931811
"12497",2.95644511446987
"12498",2.35062350677556
"12499",15.0993592194619
"12500",13.3836056694316
"12501",12.8554490572744
"12502",11.6378561510533
"12503",14.3682480442507
"12504",7.86522698279899
"12505",8.91865226128997
"12506",20.0972927839327
"12507",9.7694370053954
"12508",9.69617272418091
"12509",6.32395075757078
"12510",13.8333207949371
"12511",8.46317357733148
"12512",7.19744765541948
"12513",7.8438018287006
"12514",11.4545850855679
"12515",6.13114522737555
"12516",15.0535508986762
"12517",15.813032397763
"12518",9.16637767454412
"12519",7.4412583840179
"12520",12.3155103354171
"12521",3.80271808744173
"12522",14.7582198536213
"12523",12.513362757708
"12524",13.7844454158743
"12525",9.84224705254937
"12526",19.198132735123
"12527",7.30672911777049
"12528",8.81205817673945
"12529",10.4556898816031
"12530",13.2934088438601
"12531",6.6744344321023
"12532",23.4237695543613
"12533",10.0308272084111
"12534",25.5604109016592
"12535",6.59449865717671
"12536",16.4004193632688
"12537",13.5769373176115
"12538",6.30487245244219
"12539",9.47367460831419
"12540",3.87521814170869
"12541",9.74927496615205
"12542",3.16136350350163
"12543",15.9462284702728
"12544",12.8658170983436
"12545",2.98119326626517
"12546",15.0361947771058
"12547",24.187065686088
"12548",20.3202464006793
"12549",17.5399493729316
"12550",11.1051692990615
"12551",7.03423757138937
"12552",14.2811990767641
"12553",8.85535370242707
"12554",18.1293908142251
"12555",13.0714577937172
"12556",27.9342208907376
"12557",10.7773775220034
"12558",11.4297998330992
"12559",21.2050194859943
"12560",11.4220741074475
"12561",8.88692822643015
"12562",13.0279732681029
"12563",12.2342640091711
"12564",13.3090116344998
"12565",9.78527529799523
"12566",15.632220062457
"12567",8.2640616283084
"12568",6.74504046340544
"12569",5.93624799646759
"12570",13.0530634698301
"12571",9.06249994789779
"12572",17.4862479089692
"12573",7.91708582766339
"12574",10.8138806850277
"12575",25.5143690937909
"12576",13.8327818069797
"12577",8.014360069985
"12578",5.02276220704935
"12579",12.2038689012841
"12580",22.8102616713735
"12581",4.75373159164307
"12582",6.32341775943925
"12583",8.97507344690396
"12584",11.2544034810894
"12585",14.1861138313707
"12586",13.3395192335379
"12587",7.30344405889588
"12588",8.90263825503364
"12589",6.6999493500168
"12590",25.5279876539214
"12591",8.79631172979258
"12592",29.1980403170676
"12593",11.0162701877113
"12594",5.76003685987835
"12595",14.2059100647634
"12596",10.0998052196366
"12597",12.4269918764104
"12598",9.23484695336113
"12599",15.2726275792661
"12600",6.74874108582344
"12601",37.6130757315153
"12602",10.1154404066519
"12603",22.4230151411893
"12604",10.1780584899215
"12605",4.7524190323674
"12606",11.7062583791265
"12607",7.99509572618821
"12608",10.9006799710875
"12609",21.3162852338854
"12610",6.2831294425406
"12611",4.62415987251713
"12612",10.5729763269101
"12613",14.3119209806162
"12614",11.9254298235122
"12615",7.11337576116789
"12616",12.3287108041995
"12617",13.7153746346575
"12618",8.32869111500174
"12619",7.97934707220171
"12620",7.83930149751085
"12621",5.02004785445774
"12622",20.3281388990317
"12623",11.5084787518332
"12624",18.0983865305041
"12625",5.55849020804023
"12626",12.4195940801542
"12627",13.9726040962968
"12628",7.30764682309681
"12629",8.16116938756986
"12630",13.0997124691527
"12631",8.66558576203996
"12632",13.4519625867108
"12633",6.29747595645491
"12634",23.4165412007819
"12635",6.23138515680152
"12636",9.55226453379787
"12637",12.3635431166492
"12638",7.84114348745952
"12639",7.3178784000616
"12640",11.4953593416137
"12641",12.7312314013293
"12642",4.154018026023
"12643",6.57263410083629
"12644",15.2819476360384
"12645",9.1638114467065
"12646",8.52466693756941
"12647",15.6736574884134
"12648",10.4871705693583
"12649",12.332861721703
"12650",16.2038135177766
"12651",21.3349828595101
"12652",5.13253013242498
"12653",15.5149786312476
"12654",3.05412710183209
"12655",11.560268948879
"12656",20.8230807380259
"12657",5.96225944668119
"12658",4.43074373394521
"12659",8.83466779125447
"12660",10.9443561444079
"12661",10.9888348270821
"12662",6.87004711337134
"12663",35.745788044584
"12664",9.37137872876731
"12665",11.4429100192818
"12666",5.79682154126765
"12667",11.7453812390627
"12668",13.2337592953759
"12669",9.75778028206138
"12670",9.69737631486317
"12671",9.57549311585889
"12672",7.99803654043519
"12673",9.45839353696277
"12674",11.0343728690634
"12675",13.4518533202805
"12676",5.85444728053943
"12677",11.6904409783311
"12678",9.11241907038769
"12679",10.4574622313063
"12680",7.18495577494766
"12681",8.53569358233599
"12682",2.69662037631509
"12683",15.735436301205
"12684",9.00209486595983
"12685",9.92606905826858
"12686",4.58091545506429
"12687",16.9833615028521
"12688",13.056944206294
"12689",7.77793764155773
"12690",11.3324618116548
"12691",12.6140820389878
"12692",13.5358992253454
"12693",7.80106007741755
"12694",7.03016808048363
"12695",8.72641060147264
"12696",5.17919990642661
"12697",11.5535095616166
"12698",6.42197450499008
"12699",17.2262698416067
"12700",9.7954197556172
"12701",6.6422124618868
"12702",7.65407052361642
"12703",9.90212332449913
"12704",12.8765555569425
"12705",7.28171086186969
"12706",9.10112381967775
"12707",23.055617031792
"12708",15.9228639581034
"12709",7.82049100323099
"12710",15.8824646557993
"12711",10.3319834138417
"12712",6.1222940832694
"12713",5.53810501811954
"12714",9.77165928577767
"12715",12.4524190386768
"12716",5.87295161463638
"12717",15.6961293204755
"12718",12.6070772640318
"12719",16.8540687303558
"12720",13.0518074155706
"12721",5.78843048015043
"12722",14.0505305133621
"12723",5.69138601796924
"12724",8.88352729441244
"12725",17.5632782883159
"12726",16.5093760110877
"12727",13.8988052156067
"12728",13.3689532087154
"12729",17.3112060279347
"12730",19.2626273615299
"12731",12.4676680451435
"12732",7.62362970571839
"12733",13.5500344944046
"12734",13.0673194968592
"12735",13.321399592458
"12736",6.23943876114078
"12737",5.69478009875706
"12738",11.5538598682653
"12739",7.64170778562124
"12740",9.74960052403731
"12741",9.79661002710642
"12742",15.9385758526012
"12743",10.6772676113753
"12744",10.6467238672539
"12745",0.651105619458747
"12746",5.5837239255542
"12747",9.82773511500127
"12748",13.784755634648
"12749",14.5364016652577
"12750",10.3091405706576
"12751",15.6582435616
"12752",14.6200774227267
"12753",9.61738096897432
"12754",9.88397669977431
"12755",9.87545728786218
"12756",10.7896788109417
"12757",18.2734157877052
"12758",11.706206523913
"12759",6.37048691682658
"12760",7.46536417696325
"12761",13.1631450802126
"12762",6.35424129969746
"12763",8.15973112535738
"12764",15.8720381633172
"12765",7.38684770449213
"12766",14.7869355143775
"12767",15.1908760867071
"12768",19.1387094620402
"12769",26.7642594888565
"12770",5.1375081561932
"12771",11.899679183914
"12772",10.7716359276513
"12773",13.4564582424422
"12774",5.33499542055597
"12775",17.2489243177747
"12776",8.86069972966241
"12777",9.93068058552063
"12778",9.55089930097437
"12779",9.05737891282049
"12780",15.6080957084368
"12781",5.43908402537157
"12782",10.5244544160494
"12783",12.672436253567
"12784",10.9927662239267
"12785",13.4475338201442
"12786",2.96951359517853
"12787",12.2569595977668
"12788",7.55076408635004
"12789",17.2661045784728
"12790",15.4495478689097
"12791",9.43394085306393
"12792",10.10972362583
"12793",21.486224021245
"12794",9.41854988981807
"12795",8.39865585559351
"12796",19.3293303649932
"12797",6.5463057445934
"12798",16.5482334052599
"12799",25.1233433028106
"12800",14.1380651665746
"12801",7.57693230063325
"12802",5.69332059152585
"12803",13.2802631676988
"12804",8.98688903791033
"12805",7.6646713365791
"12806",9.78720641816385
"12807",19.2106916257759
"12808",10.5368207552054
"12809",13.9665056103449
"12810",10.609508435154
"12811",2.51912311814961
"12812",9.28078754459214
"12813",15.1668405444502
"12814",5.8171245217737
"12815",7.68721191668238
"12816",13.5518911484047
"12817",4.51566296072039
"12818",12.6634142438064
"12819",10.5036490710856
"12820",7.33346995183719
"12821",9.83883212096813
"12822",7.05258285442508
"12823",3.66645347557761
"12824",14.3625387485741
"12825",17.2840982955188
"12826",9.77655469293277
"12827",15.8788940782826
"12828",9.16757933893562
"12829",12.4297121238765
"12830",12.9221395352936
"12831",8.29522774809757
"12832",9.03245874846412
"12833",13.5466838964966
"12834",8.60249946057446
"12835",11.7336253542002
"12836",11.3941932193494
"12837",8.30023385444959
"12838",6.97770708284305
"12839",7.54531981347742
"12840",8.62024454809318
"12841",9.98310934195021
"12842",19.4752889289661
"12843",12.1549206623105
"12844",5.15607236720945
"12845",10.490449411129
"12846",14.4244933413147
"12847",5.94664036271674
"12848",2.2757446125529
"12849",7.14428190456449
"12850",3.0694776447537
"12851",6.38097121713187
"12852",5.77916518970882
"12853",7.19596408046421
"12854",21.1871038259861
"12855",19.8828081869682
"12856",15.1960425273736
"12857",11.6626400301228
"12858",8.15926953547175
"12859",8.94438459699844
"12860",12.775618945786
"12861",6.8323950089948
"12862",11.2532025785306
"12863",7.09910499280087
"12864",8.4349916657256
"12865",10.2431204031053
"12866",7.55482340703169
"12867",6.21201609118187
"12868",9.74008536480612
"12869",8.68965119578288
"12870",17.3900236780878
"12871",12.2115966571986
"12872",8.91341198756469
"12873",2.35822677356765
"12874",6.93397633172319
"12875",5.3254046159872
"12876",10.8852988076122
"12877",5.02331133314994
"12878",37.5680625471316
"12879",5.26903227876272
"12880",4.44621913778783
"12881",7.31424269025919
"12882",6.70050387063921
"12883",10.3362056797449
"12884",22.288144184784
"12885",6.66129551421393
"12886",17.1799486396347
"12887",9.67849523840709
"12888",7.93710193131044
"12889",8.13879598919871
"12890",9.90732608912238
"12891",11.5261651306359
"12892",5.4810323310577
"12893",29.7572894716137
"12894",10.9849694230721
"12895",4.82176969669405
"12896",11.8222375495988
"12897",13.8213181284639
"12898",11.0849060792087
"12899",11.4622004440885
"12900",8.00777991226477
"12901",6.67697870642569
"12902",8.46233184977658
"12903",8.0714563251187
"12904",6.82143676771938
"12905",10.8775676043218
"12906",4.85378205332222
"12907",11.9085400041413
"12908",9.4133927260166
"12909",12.2653264059263
"12910",6.31757183192595
"12911",8.32850801228962
"12912",13.0925364758625
"12913",12.459521872879
"12914",13.2604862153242
"12915",6.71166705926017
"12916",8.52285055388168
"12917",6.83074173724381
"12918",14.5440367468404
"12919",12.3436017430038
"12920",10.9381116643661
"12921",12.3125814305439
"12922",9.36995268618462
"12923",13.3102916196779
"12924",12.7511210397988
"12925",9.78536367551272
"12926",9.36888011420628
"12927",15.9892261314219
"12928",12.9502043160351
"12929",16.8341578993086
"12930",5.40267550651338
"12931",15.5476504579666
"12932",5.78726710566065
"12933",8.9602864762818
"12934",14.549741237434
"12935",8.55398501633648
"12936",11.1610924387303
"12937",8.64774067492564
"12938",10.0190885241581
"12939",11.2118245566252
"12940",4.85915503361771
"12941",13.8945540140851
"12942",14.0920553542755
"12943",11.9807126869889
"12944",8.39628800790455
"12945",2.95604588144584
"12946",6.60175366996106
"12947",8.52262804459411
"12948",17.4399381768796
"12949",6.6286834484461
"12950",6.46673657873363
"12951",19.7916618200724
"12952",12.8442633780366
"12953",10.4220791913264
"12954",7.08724586915523
"12955",9.12065039345042
"12956",5.64658376564015
"12957",18.6190011336391
"12958",12.7779269617972
"12959",13.6642014404212
"12960",14.0562978369969
"12961",15.7569470275742
"12962",10.7248661600195
"12963",10.9817300491138
"12964",8.92208274088645
"12965",15.8192603813192
"12966",29.7666218339513
"12967",16.4590501373657
"12968",7.58470737362693
"12969",7.37049695967291
"12970",9.59978031712039
"12971",8.90062505098533
"12972",16.422294525913
"12973",11.1838449633477
"12974",8.30695312651663
"12975",13.5270520608184
"12976",7.18668334010911
"12977",12.6122614201575
"12978",8.10070194909697
"12979",13.3880602791537
"12980",4.88260511428494
"12981",9.50606456272275
"12982",11.4761416431762
"12983",13.7018484202938
"12984",13.4654165560845
"12985",14.4829701980752
"12986",7.15210221055895
"12987",11.5026167489826
"12988",18.2846991903922
"12989",11.161740924352
"12990",9.37640203073239
"12991",12.9679392483624
"12992",4.02784737562187
"12993",11.4633495353839
"12994",15.4936974338438
"12995",16.5117355172746
"12996",2.6869987213853
"12997",13.8964635982908
"12998",19.8635518442267
"12999",6.12234945363504
"13000",37.5247297832602
"13001",6.93830018935433
"13002",3.32183004505247
"13003",8.69927809433874
"13004",12.2190355074824
"13005",4.74689884117093
"13006",3.88354925540621
"13007",13.4222801371039
"13008",13.3861263624109
"13009",5.38159136845903
"13010",8.89666185011323
"13011",9.0534083578472
"13012",14.6200774227267
"13013",6.98521718723438
"13014",2.52448784016261
"13015",7.88170095348946
"13016",36.0185026595492
"13017",10.7050860248471
"13018",9.09804523779917
"13019",9.25199412638074
"13020",11.6192552107175
"13021",11.2774608074863
"13022",11.4925623483761
"13023",15.6932299885577
"13024",10.6361617330048
"13025",8.08124982627446
"13026",17.6594499920683
"13027",2.95448049573693
"13028",9.7635903439738
"13029",7.47079527272459
"13030",12.2586232298997
"13031",6.04548676460409
"13032",13.451361129988
"13033",10.0246919856166
"13034",6.23680343608055
"13035",10.7256291920106
"13036",5.61084341440514
"13037",21.5015266337229
"13038",9.63605381983768
"13039",6.4595505825381
"13040",13.9281367384333
"13041",5.7676186063544
"13042",11.0765562705623
"13043",5.57910231389411
"13044",28.8581997196133
"13045",11.4900491207943
"13046",7.54960501114773
"13047",23.0471727220272
"13048",8.81616518809683
"13049",11.1643570284679
"13050",13.6541309013283
"13051",6.3774592696923
"13052",6.85663324372551
"13053",20.9860816572728
"13054",13.1795820316476
"13055",13.4534495478424
"13056",7.106599787397
"13057",5.56503958668438
"13058",7.07451052323819
"13059",15.9556647724819
"13060",16.2435384664262
"13061",8.7823259836158
"13062",7.02613214228835
"13063",16.1103572849062
"13064",7.29547845941287
"13065",6.33326731420156
"13066",6.70354667464589
"13067",12.8176644788683
"13068",13.3171833382626
"13069",8.91167694103648
"13070",11.6313933572315
"13071",13.6872451935656
"13072",13.0059617099116
"13073",11.8670910461745
"13074",7.12793202975422
"13075",3.74200895773326
"13076",11.4027683220939
"13077",11.2598705566977
"13078",5.6758547222193
"13079",18.5207876848531
"13080",8.87395326627901
"13081",13.2470331892955
"13082",9.23484695336113
"13083",7.06248051354308
"13084",26.7683304539742
"13085",5.24121234684161
"13086",7.35156112075797
"13087",2.96316082236366
"13088",9.96770362643464
"13089",6.42476307844762
"13090",13.6872451751878
"13091",7.02934224091608
"13092",12.3635517247521
"13093",6.30280252259234
"13094",15.3732441524663
"13095",5.47878365375955
"13096",6.93142746290857
"13097",7.82883670344824
"13098",9.63591768601601
"13099",9.15089156239213
"13100",13.3946196865888
"13101",7.92241541623031
"13102",11.2778609783212
"13103",6.70996982953144
"13104",8.46697095230355
"13105",6.08870004477546
"13106",7.11778118098884
"13107",13.0787909287986
"13108",15.791787136498
"13109",7.98582705370581
"13110",1.37658058649692
"13111",9.88045503215636
"13112",10.8648165225609
"13113",7.78902498175358
"13114",9.43052121548296
"13115",6.10840028038991
"13116",4.83097355585702
"13117",23.349424214413
"13118",7.27630349133309
"13119",4.39581193597998
"13120",16.7592123488767
"13121",15.8570263598665
"13122",2.68811561618114
"13123",6.72958801855255
"13124",23.7844545113493
"13125",7.05500517944197
"13126",6.9237132374767
"13127",6.26792614946466
"13128",11.5268024450714
"13129",8.5855783587403
"13130",13.4472907172282
"13131",13.269312520014
"13132",13.9759485976442
"13133",5.40079964338453
"13134",5.87010714451658
"13135",13.1125240353928
"13136",9.94567624874784
"13137",11.2101179201603
"13138",8.80487320778815
"13139",14.7862637046309
"13140",13.4227527090376
"13141",10.6528565131369
"13142",4.57160643825251
"13143",9.05364155685567
"13144",6.88450909903018
"13145",12.8450507340072
"13146",11.1886580055258
"13147",8.1812458955992
"13148",13.6206078661917
"13149",23.2697796663964
"13150",5.92528474301078
"13151",15.7274130122938
"13152",8.42246910455917
"13153",8.55809295026326
"13154",23.5307777411848
"13155",16.5230506680298
"13156",5.49431963191867
"13157",4.98186284619784
"13158",39.1308502093114
"13159",6.8678699974372
"13160",9.84896701053145
"13161",3.35042780506684
"13162",6.32468786303293
"13163",8.19030834181987
"13164",12.2653200107585
"13165",11.9608818763973
"13166",3.32080117520267
"13167",9.61100150406013
"13168",39.0211160239025
"13169",10.083250049783
"13170",8.49731266357814
"13171",9.66859468026379
"13172",8.12498078365461
"13173",9.37245001277769
"13174",8.61936605310948
"13175",10.7761374685737
"13176",2.0742387878592
"13177",2.34727355937197
"13178",12.3518593225541
"13179",4.60475589106003
"13180",6.3671805563491
"13181",7.40652986436507
"13182",5.3339102371346
"13183",8.13100901904942
"13184",12.2187228098884
"13185",10.4038194743534
"13186",10.6240476839812
"13187",12.482832539495
"13188",9.51763997672104
"13189",12.8320234454308
"13190",12.6308302463125
"13191",8.17539982950801
"13192",6.34549783152538
"13193",7.4210661842907
"13194",17.5564574392637
"13195",11.5849341937988
"13196",11.5033589705595
"13197",2.95542840223525
"13198",19.2608906076502
"13199",7.66466118147581
"13200",9.45099997882632
"13201",9.07096827811939
"13202",19.0833103874597
"13203",11.0071639917538
"13204",23.095765179461
"13205",7.40753129708022
"13206",8.22383154756195
"13207",14.6183819424748
"13208",11.4538851183345
"13209",16.5035118367991
"13210",17.2699719208395
"13211",26.9491686253785
"13212",8.95765360676096
"13213",9.44204019623008
"13214",15.0969322640846
"13215",9.96144886567161
"13216",15.3850357375608
"13217",6.59802443831015
"13218",13.3580135780848
"13219",1.38710294800886
"13220",4.58568931966992
"13221",13.1150249707398
"13222",6.75523708871524
"13223",9.15650668917457
"13224",9.68190282040447
"13225",21.024970240975
"13226",6.70113901371646
"13227",9.12101289529879
"13228",10.3838023002803
"13229",6.49627283429802
"13230",3.75196513521444
"13231",7.48107948881056
"13232",21.017977413651
"13233",8.01583626331379
"13234",9.05828601454318
"13235",20.8596039767865
"13236",11.9327815611086
"13237",15.3610561622928
"13238",6.59282634109822
"13239",15.8517829494557
"13240",15.04897692302
"13241",17.2674833325549
"13242",5.83142791590681
"13243",13.1045016741962
"13244",4.44471791659738
"13245",3.02124370312266
"13246",6.61409636917169
"13247",10.8044902996396
"13248",9.96191119347174
"13249",12.8270490581527
"13250",6.95333300806014
"13251",15.3251318612321
"13252",9.89252415298314
"13253",5.77010848699877
"13254",8.8696879283905
"13255",11.6086132089174
"13256",8.66629366912063
"13257",12.8535774935956
"13258",3.81506001489485
"13259",17.7212092666858
"13260",8.54757105505423
"13261",12.9162838491308
"13262",10.0704531448286
"13263",15.8257421821324
"13264",10.7251251829764
"13265",13.8274281013253
"13266",4.28585790192481
"13267",8.32672551944933
"13268",15.5685959278476
"13269",10.7346008816315
"13270",18.3707997389075
"13271",22.3347705807163
"13272",13.2840462790134
"13273",12.3497009769368
"13274",9.83164396783953
"13275",9.11040294525453
"13276",8.1861640859779
"13277",4.02700717901989
"13278",13.5558594604681
"13279",39.1774930425116
"13280",13.4621716652593
"13281",7.07696477638734
"13282",9.62677402156308
"13283",7.46740333084978
"13284",8.63116494347356
"13285",8.34036941814784
"13286",17.4818650669301
"13287",7.9093846393583
"13288",6.24046462683904
"13289",10.8503396486623
"13290",8.18488676353427
"13291",5.84237936378737
"13292",13.563393820314
"13293",6.32081430852789
"13294",5.56752003550766
"13295",8.41404501166607
"13296",11.2893918138013
"13297",16.1050538662684
"13298",12.4166216010906
"13299",17.5543710163404
"13300",14.8015525166817
"13301",8.39565880113415
"13302",17.764172649545
"13303",14.2400612338328
"13304",20.1006487461764
"13305",8.95320051585246
"13306",6.95151047034387
"13307",6.72071739878049
"13308",13.6444521772106
"13309",22.2871797733738
"13310",14.4605014448018
"13311",8.86523504626119
"13312",13.0059617099116
"13313",8.17923112411211
"13314",12.9308653844769
"13315",6.76456134856734
"13316",8.01085674034307
"13317",6.33902090660649
"13318",9.27993073213377
"13319",4.60037131262242
"13320",16.2496177480398
"13321",11.7634550163118
"13322",9.7609470106048
"13323",9.20907846123561
"13324",9.10073726999371
"13325",5.6028412247416
"13326",7.05457183275114
"13327",11.2335454690614
"13328",6.98971229784064
"13329",4.70734535409751
"13330",11.7277835432557
"13331",23.7332742322514
"13332",8.5075021480355
"13333",14.0989977148231
"13334",5.38496537513937
"13335",11.301861377953
"13336",6.11980764405151
"13337",4.34565979661474
"13338",8.13100901904942
"13339",17.9755794217883
"13340",29.7206973544474
"13341",5.0191887901764
"13342",10.3059133739886
"13343",9.10073726999371
"13344",9.62035828011366
"13345",7.15340862614165
"13346",12.608172301628
"13347",11.2611861209126
"13348",17.4042787476881
"13349",3.78504377862055
"13350",10.4565089461473
"13351",11.1672685137028
"13352",26.7586266453395
"13353",13.2678178573829
"13354",11.4974685810075
"13355",2.98891292423848
"13356",18.6779036351489
"13357",10.9641136377662
"13358",17.9962614834322
"13359",2.2688478145809
"13360",13.2009806152183
"13361",5.29754164901483
"13362",9.78484787133592
"13363",8.32703977813451
"13364",11.0634865131825
"13365",7.02620289038322
"13366",6.12535379845139
"13367",29.9444546744953
"13368",10.8804394220588
"13369",16.7346004304842
"13370",13.4246153848814
"13371",2.35811894485565
"13372",9.97389648199706
"13373",10.2242875591201
"13374",10.0860891549835
"13375",8.39181212758557
"13376",19.8411806234991
"13377",8.61267695528212
"13378",6.85883007881723
"13379",16.1639998112088
"13380",9.03211125340831
"13381",4.43510331469413
"13382",8.94907132668015
"13383",5.82423452614358
"13384",7.08544407256716
"13385",6.70898995108707
"13386",10.9818481180874
"13387",12.3416467270136
"13388",14.2611089684925
"13389",8.36105996301201
"13390",17.5101739958995
"13391",11.3033456358966
"13392",3.18568233257658
"13393",11.4338511655979
"13394",15.9987943810626
"13395",10.404981332876
"13396",7.97854365380994
"13397",10.2955583405737
"13398",4.61039659124287
"13399",8.94927328271921
"13400",7.86515815630988
"13401",8.15273921466629
"13402",11.3900328911929
"13403",9.25715173394264
"13404",10.502699183966
"13405",8.92121704275411
"13406",11.2629606031887
"13407",5.96578089319012
"13408",13.358886329096
"13409",5.15084630677298
"13410",28.9197936812602
"13411",3.95988309214862
"13412",9.43942910750451
"13413",6.29512910705451
"13414",9.68131979860851
"13415",23.4464063955534
"13416",5.37910837136478
"13417",7.82471809032035
"13418",10.810207578247
"13419",14.5148944307318
"13420",5.77522403202563
"13421",12.1599851073909
"13422",15.9376828854726
"13423",5.93197853605033
"13424",12.4327735429915
"13425",8.5449014645458
"13426",20.2002994243277
"13427",13.4754692250813
"13428",14.0162615631389
"13429",9.08190692255052
"13430",5.33339230226758
"13431",6.73958028348039
"13432",9.69993305273503
"13433",18.6447278514091
"13434",13.4069291051054
"13435",8.59930960459839
"13436",5.41560896403442
"13437",17.4811213677234
"13438",14.2215615605879
"13439",12.7972214327321
"13440",8.6972957778115
"13441",10.3102590331814
"13442",8.60477800830088
"13443",8.49426871391876
"13444",8.87939753777387
"13445",10.4464227784686
"13446",9.06646091523732
"13447",10.837796315675
"13448",10.7206719344233
"13449",12.3128825930605
"13450",15.7279516769098
"13451",5.71897747726565
"13452",9.4741541721727
"13453",7.02741068932585
"13454",8.96279946940174
"13455",5.70537295690618
"13456",7.82301176197396
"13457",12.4099482678681
"13458",10.1996571407815
"13459",13.0238834320969
"13460",5.84243157876912
"13461",8.15464729323031
"13462",8.40189674429837
"13463",21.2887822121841
"13464",1.39464021780056
"13465",22.4851142210868
"13466",13.9760973931156
"13467",15.3513570983666
"13468",13.8465764716271
"13469",9.88248787812746
"13470",11.341034472126
"13471",4.7687742173396
"13472",7.65379736091234
"13473",29.7620011586824
"13474",6.12360761767338
"13475",7.47423073346945
"13476",9.59385988013099
"13477",15.6945809720867
"13478",14.7244057997702
"13479",6.29347667319118
"13480",6.38485862926536
"13481",9.25309704211871
"13482",6.69464715529401
"13483",9.42104383485181
"13484",7.42453409930117
"13485",19.2608906076502
"13486",15.7046895374535
"13487",16.5117355172746
"13488",6.61994416066883
"13489",7.10316392206165
"13490",3.72193253162965
"13491",4.73976556845161
"13492",17.8978611521515
"13493",5.49325626301792
"13494",7.8422520522651
"13495",4.67793397031515
"13496",9.5577140697357
"13497",7.71942873068738
"13498",15.5770536947013
"13499",5.59251916706087
"13500",10.9328819426069
"13501",3.865963046676
"13502",12.7785629625255
"13503",5.9546270447994
"13504",11.2708166180529
"13505",7.49263572557372
"13506",8.94639894449175
"13507",10.8312181289936
"13508",17.2736563179069
"13509",6.28646960480297
"13510",8.9572625420597
"13511",13.6592306799253
"13512",12.3640834930088
"13513",15.0094991991481
"13514",15.4300488554086
"13515",7.87569884762659
"13516",13.3437042560186
"13517",9.86241038276129
"13518",13.9131900208213
"13519",7.6289724783019
"13520",19.4098396845327
"13521",9.44242690406138
"13522",11.7777849553303
"13523",20.3571537231222
"13524",9.35261805851208
"13525",5.13384928995788
"13526",17.1912103173442
"13527",37.5820874541631
"13528",8.9162049061931
"13529",11.572400012768
"13530",7.67238593151572
"13531",7.23815622306969
"13532",3.70534707181692
"13533",13.809465306554
"13534",8.16718972717216
"13535",9.28366530992318
"13536",15.1660309575599
"13537",5.22211209525878
"13538",12.0153148611809
"13539",16.4636243726113
"13540",11.0680632394282
"13541",37.592774012294
"13542",7.18893052976947
"13543",10.9849931610584
"13544",11.1904719582364
"13545",15.0437264742565
"13546",22.5041813352766
"13547",8.15059918530466
"13548",9.3443960699195
"13549",8.47041659440801
"13550",5.59627606625177
"13551",5.5474417703493
"13552",13.5677828865991
"13553",11.2743770572346
"13554",5.34777090397824
"13555",5.68923012261327
"13556",5.21355283746671
"13557",5.26175233447893
"13558",8.88753584432327
"13559",15.2247538092427
"13560",7.93148339495176
"13561",6.38756617919621
"13562",34.931832034277
"13563",8.96481417451147
"13564",9.78078634785602
"13565",10.2153385733589
"13566",11.3472723533262
"13567",8.14806829389184
"13568",13.4392275489124
"13569",4.22727782858236
"13570",7.32248278309855
"13571",10.5841351383783
"13572",9.82648800791724
"13573",13.0278042127028
"13574",17.9592530772186
"13575",15.5113683067804
"13576",4.39032247710273
"13577",9.56083461125753
"13578",10.6305203117662
"13579",8.90741018573127
"13580",16.8341578993086
"13581",15.7117101617185
"13582",9.16481844566567
"13583",3.3291979441788
"13584",10.6305203117662
"13585",13.8266963874521
"13586",11.2620377968932
"13587",5.93595420553468
"13588",20.9105354794127
"13589",9.79425618742093
"13590",11.3055349660825
"13591",10.7305985369782
"13592",9.61926492578598
"13593",13.5312637757311
"13594",14.0012375253992
"13595",9.88045503215636
"13596",10.2400867474385
"13597",17.8268741308176
"13598",3.17257958841657
"13599",8.66617504228552
"13600",14.0217976435172
"13601",13.9780238541407
"13602",15.5249337307351
"13603",6.88596471817287
"13604",5.56220202665237
"13605",9.38471499042583
"13606",15.205695275358
"13607",7.55511211125037
"13608",7.34192091429404
"13609",9.25109007670706
"13610",7.91233320076352
"13611",7.41462416945134
"13612",14.8976198584492
"13613",9.83838914323924
"13614",10.9147966489267
"13615",8.23262836851444
"13616",12.0687746258802
"13617",15.8652512664176
"13618",2.35478130510586
"13619",9.13419030536989
"13620",7.7592550939081
"13621",11.1286755196003
"13622",11.6218195479449
"13623",12.8998004615305
"13624",9.84950080247501
"13625",10.8562683712836
"13626",4.44988484985338
"13627",5.39318101424801
"13628",28.6757553750957
"13629",15.8435539891316
"13630",6.3671805563491
"13631",5.51943548356201
"13632",5.40158692931687
"13633",5.02281837422746
"13634",21.2888781748271
"13635",20.989562234732
"13636",7.24652911650419
"13637",34.8307784097459
"13638",8.45353771230486
"13639",9.03278943831199
"13640",10.6868783223404
"13641",2.27704800242175
"13642",4.71033457515438
"13643",5.8462463968649
"13644",9.8107699297529
"13645",10.5435265363085
"13646",8.82865509879939
"13647",16.122545588695
"13648",17.5585351987207
"13649",2.6841126953624
"13650",11.5000612927548
"13651",7.39950915093895
"13652",17.0668746677977
"13653",2.34588829269116
"13654",17.8373086841832
"13655",6.70058735210264
"13656",11.9915644393979
"13657",3.96953388490522
"13658",23.325821434342
"13659",13.1344638715562
"13660",15.6700662070129
"13661",11.5146918558276
"13662",10.7129572984929
"13663",12.7082349849416
"13664",11.4596220023911
"13665",10.1058216276578
"13666",8.21400427967534
"13667",24.3077879112788
"13668",11.4858712716293
"13669",12.0702495991405
"13670",7.83396680558465
"13671",9.93819922148814
"13672",10.5011974836528
"13673",10.5150890386023
"13674",5.97045829580907
"13675",15.7701880706205
"13676",9.72410892740925
"13677",7.78311768263094
"13678",10.1462862488731
"13679",15.0357601740105
"13680",13.3222539970751
"13681",17.9054290291272
"13682",16.2424437234596
"13683",7.55783618722273
"13684",9.93665663687526
"13685",2.27534454694261
"13686",15.1037960538971
"13687",16.3663205225226
"13688",9.1073896916974
"13689",15.7529606639174
"13690",9.25094112872812
"13691",5.48839319801639
"13692",7.05373708572334
"13693",12.1796003936692
"13694",10.5154472457286
"13695",15.8339290429124
"13696",14.8951601964408
"13697",6.11808614281661
"13698",5.52556466036401
"13699",11.7615038031675
"13700",6.71004245915619
"13701",8.82305366208729
"13702",8.86727276129233
"13703",16.2236034621498
"13704",8.87423865928994
"13705",5.15644273207936
"13706",7.75403580775622
"13707",17.7169170387124
"13708",10.5967052595235
"13709",9.277299801567
"13710",3.31544336233524
"13711",11.1752354516472
"13712",8.20345297069078
"13713",12.8863084130006
"13714",17.2529886879806
"13715",7.805310940448
"13716",8.49731266357814
"13717",11.4962716748901
"13718",3.71216474203109
"13719",11.2805921308224
"13720",3.90376776828717
"13721",13.1385631695291
"13722",8.99633765130802
"13723",9.1999520286144
"13724",6.12980067818055
"13725",8.33284224736853
"13726",7.53938811797339
"13727",13.3691284545757
"13728",14.2274226006371
"13729",3.66348248437169
"13730",14.2217879409018
"13731",17.0441324521618
"13732",10.6336475981581
"13733",10.2670231394029
"13734",21.6010016234709
"13735",21.8596061769174
"13736",6.61186146744638
"13737",13.9300884211322
"13738",13.4001713997088
"13739",9.4606341704458
"13740",6.85900454586782
"13741",5.7778906923873
"13742",5.02949229326286
"13743",16.2206120038756
"13744",8.85200697946955
"13745",7.25797282326178
"13746",9.67846571398595
"13747",11.8409104030026
"13748",11.0599295373179
"13749",13.3977474274351
"13750",6.83552416607378
"13751",17.4556203477888
"13752",18.7523151567032
"13753",10.0741835613519
"13754",15.7661482730673
"13755",13.8037467072926
"13756",19.2819401615409
"13757",7.67306758056823
"13758",17.6842878811014
"13759",14.6227862335766
"13760",4.14340424862995
"13761",6.02343662243794
"13762",11.8571741766623
"13763",15.4628738446428
"13764",7.31593877772058
"13765",17.564235626068
"13766",12.4459216509402
"13767",8.33047191696026
"13768",17.6931540627402
"13769",13.4754692250813
"13770",9.9880307667948
"13771",26.2604474004763
"13772",9.0633807447347
"13773",17.7665226239808
"13774",9.10785587839417
"13775",16.2154217741537
"13776",9.6491173406914
"13777",9.17120224589227
"13778",4.23773843337013
"13779",9.7048403758663
"13780",25.7828024918124
"13781",6.5989956682395
"13782",6.42274399882431
"13783",34.8944191599357
"13784",4.44356620194223
"13785",20.0427923031109
"13786",2.27791051340004
"13787",4.51848390468871
"13788",6.11096860865261
"13789",11.7575187441784
"13790",6.38547274472577
"13791",8.05149666198806
"13792",17.6213615181606
"13793",8.16044372354062
"13794",12.1589013713493
"13795",5.73475390540564
"13796",7.45089976804786
"13797",8.17494607849173
"13798",19.888859056207
"13799",6.0908070840024
"13800",13.4034185337548
"13801",12.9864212596195
"13802",5.60838162897755
"13803",6.55671279300982
"13804",14.023183166046
"13805",12.6754060186506
"13806",11.0423612036687
"13807",12.8353659828261
"13808",16.8920878875716
"13809",9.41969754807126
"13810",18.0987659721723
"13811",5.90879814832204
"13812",9.62584885199742
"13813",10.4476394396573
"13814",6.04413198777056
"13815",11.0218100681866
"13816",6.83009722993742
"13817",15.5892843384595
"13818",7.4815150818215
"13819",9.83194554376099
"13820",16.7145107690707
"13821",7.83439098792395
"13822",15.025187725814
"13823",12.0115732639028
"13824",8.83006987426224
"13825",13.0457771765139
"13826",21.6194963864
"13827",12.1016274510081
"13828",3.05937283270823
"13829",20.3094819872146
"13830",10.8985204095973
"13831",10.5313152414113
"13832",2.93338215236086
"13833",10.1215073290788
"13834",7.61047975390107
"13835",9.58578305747385
"13836",9.46142523887935
"13837",8.3939804515427
"13838",7.83437198581619
"13839",7.29574326583088
"13840",20.0352816592216
"13841",6.89988236774291
"13842",17.6640141244892
"13843",13.9833633377045
"13844",10.9285078918638
"13845",12.8375929657262
"13846",3.73025679839392
"13847",13.7750114188636
"13848",4.14338100871154
"13849",15.5733918576676
"13850",4.3584989362753
"13851",7.35951235486808
"13852",15.7695694449545
"13853",10.7141027914669
"13854",13.9848105451565
"13855",14.0365019733186
"13856",8.96298693013257
"13857",9.09794412117035
"13858",15.4863374913225
"13859",13.3320978919296
"13860",5.39836488544939
"13861",8.54492863683811
"13862",13.3728370658287
"13863",8.13828592130981
"13864",13.9065463147602
"13865",6.64276443082971
"13866",14.0498629656009
"13867",7.02620289038322
"13868",8.96131315273718
"13869",7.30524535969462
"13870",11.5611191691973
"13871",7.04778735499528
"13872",10.0707451342636
"13873",7.61427046099685
"13874",7.03855376539926
"13875",14.6501741483871
"13876",13.1586820721358
"13877",5.40505148328383
"13878",8.04065274873569
"13879",37.5792048841316
"13880",13.8710572073699
"13881",8.50214329291111
"13882",6.58659485109379
"13883",13.5848796356338
"13884",6.51837127906703
"13885",7.65071149362773
"13886",11.4052409969282
"13887",9.41259635497567
"13888",10.5249055110541
"13889",5.40436576700458
"13890",17.7527455326541
"13891",5.95101330256328
"13892",13.1484605487481
"13893",9.07405118703019
"13894",5.693660967217
"13895",11.4181610835411
"13896",8.99612819799406
"13897",15.1035035794161
"13898",7.17612538395355
"13899",8.90103260986341
"13900",13.4154157760459
"13901",17.8638997414179
"13902",7.11992295389254
"13903",6.93678170330654
"13904",1.53565248858801
"13905",16.2541883522488
"13906",5.37104248527088
"13907",4.19330541439578
"13908",19.4639394591297
"13909",4.75895219267464
"13910",6.70730818265199
"13911",21.4537121622152
"13912",5.94974623797491
"13913",9.70978271852242
"13914",7.49757740958439
"13915",9.021114235318
"13916",7.75547438874531
"13917",5.85374845122487
"13918",13.3329835516337
"13919",12.7794717172865
"13920",6.83033089751925
"13921",7.85858506735354
"13922",4.85378205332222
"13923",6.99267422789254
"13924",11.5984129418251
"13925",3.3043009506875
"13926",9.46826688925193
"13927",8.7540280346933
"13928",6.47252686934981
"13929",3.99907276406886
"13930",11.1772533431991
"13931",5.14306306606642
"13932",6.20014866255826
"13933",5.15991979601565
"13934",14.8212765209995
"13935",9.14668280779873
"13936",6.24594804394982
"13937",30.2826881366638
"13938",5.28963253116434
"13939",8.06615714422457
"13940",8.46735745819383
"13941",6.16433895022048
"13942",22.3076351272453
"13943",10.0905954069906
"13944",23.3346792785466
"13945",4.82920447386558
"13946",14.7535313662824
"13947",15.6628099601135
"13948",11.6108265493694
"13949",8.57252549225898
"13950",7.0371433067528
"13951",35.6645707432206
"13952",18.6439846488011
"13953",9.18652156283322
"13954",6.85475957081659
"13955",12.3781635178585
"13956",17.5332476412388
"13957",3.54084648770514
"13958",13.1004759351286
"13959",10.7135311049403
"13960",10.4950766772474
"13961",17.2673383111386
"13962",1.38762868665466
"13963",17.6938389882382
"13964",6.92634482411452
"13965",15.2741027111357
"13966",9.42831996095497
"13967",4.44099930627489
"13968",22.328221340795
"13969",19.3355030599288
"13970",10.0771441439307
"13971",11.6419029143005
"13972",18.6522741897062
"13973",9.76216733048808
"13974",8.51939482555293
"13975",18.1481851755948
"13976",9.76074264447378
"13977",8.98180354307397
"13978",7.51149302779835
"13979",24.0942347174634
"13980",10.1638405148248
"13981",11.766303809576
"13982",8.667505567829
"13983",13.0047655182237
"13984",11.513805671481
"13985",12.0332049880511
"13986",16.5485316120533
"13987",19.3260175011745
"13988",4.45873836434092
"13989",20.2940877635417
"13990",16.2015693855558
"13991",18.1366031518122
"13992",12.2169682856803
"13993",13.0747387752674
"13994",7.0956236847808
"13995",8.69978444312051
"13996",13.4678049732154
"13997",17.2584550905055
"13998",17.3306498144006
"13999",18.1476973696679
"14000",8.34660529909357
"14001",10.6213726981136
"14002",21.3120261792707
"14003",10.1126207642197
"14004",5.69160836439856
"14005",14.1951035890579
"14006",14.1897469918982
"14007",14.9850235536744
"14008",6.43179241643386
"14009",8.10070194909697
"14010",12.7340811520861
"14011",20.2850951487322
"14012",9.62151401809884
"14013",3.44650114093225
"14014",15.0403573901241
"14015",11.1685483525766
"14016",4.17108733867975
"14017",17.5416078085609
"14018",8.86194156792131
"14019",7.3155803302275
"14020",6.70412602287369
"14021",17.115363435406
"14022",4.22131449357256
"14023",10.6329555987212
"14024",15.7815765395931
"14025",3.32432348103873
"14026",5.61882330829516
"14027",11.7227759419714
"14028",8.91406902667114
"14029",8.93298372208236
"14030",12.9668014885632
"14031",9.21043228783574
"14032",10.0488029169039
"14033",7.50709431028306
"14034",12.808724358412
"14035",7.598751261541
"14036",4.97871526196209
"14037",11.6870253172907
"14038",7.6656009760549
"14039",16.2806526846042
"14040",10.7237963034964
"14041",16.8307541798348
"14042",10.6998006835278
"14043",12.0475004442582
"14044",4.92369770850603
"14045",4.77931143848536
"14046",15.2912304608952
"14047",3.17069185631966
"14048",11.1496751540951
"14049",6.52308849640743
"14050",5.76003477213305
"14051",30.2411900189686
"14052",7.29989146970501
"14053",11.1821234886282
"14054",11.3669412352471
"14055",10.5624258915556
"14056",17.7033482584183
"14057",8.2052751584348
"14058",18.8968254665053
"14059",8.75581780692703
"14060",7.72848318047437
"14061",16.8295154099288
"14062",7.1456227661029
"14063",6.29777832247984
"14064",3.73329066727357
"14065",12.7424653657246
"14066",12.5492967347566
"14067",8.63861357014111
"14068",11.9006368499838
"14069",4.77931143848536
"14070",8.93238817121711
"14071",11.9022102843067
"14072",6.86216169518514
"14073",8.89799405493148
"14074",16.4928882714218
"14075",14.642919858536
"14076",10.2784484542268
"14077",9.03889646254149
"14078",9.321147694765
"14079",9.79537295408736
"14080",6.25481048404369
"14081",6.86218543032695
"14082",29.5268650295771
"14083",16.2141585042867
"14084",16.2161564882495
"14085",6.59956496447057
"14086",17.7273633691892
"14087",5.95258185405633
"14088",6.82276486276843
"14089",7.35203700216144
"14090",3.42930953289502
"14091",14.3604520349591
"14092",17.4676502669117
"14093",12.5039283404155
"14094",12.4202144311221
"14095",11.3778304551923
"14096",10.8012044210665
"14097",7.76941976191509
"14098",9.57016575537796
"14099",4.3047257402625
"14100",3.6766879178939
"14101",5.79402843721374
"14102",9.22823443677938
"14103",17.4240024894265
"14104",7.70096064959708
"14105",5.70835088327593
"14106",9.23051765868883
"14107",10.5984863895568
"14108",13.4504113393686
"14109",13.3403133898328
"14110",8.1559612304142
"14111",6.06464101224916
"14112",6.58249709618307
"14113",23.1092096598451
"14114",12.9767029610972
"14115",5.55849020804023
"14116",6.22825558382817
"14117",10.2463635530263
"14118",9.40588969851419
"14119",9.40955343981104
"14120",16.5143638593557
"14121",15.9383344581385
"14122",23.334752923251
"14123",9.9197045126835
"14124",13.0274741897254
"14125",9.41271372014373
"14126",20.0352816592216
"14127",16.2721436757623
"14128",10.010738981661
"14129",22.4344629822233
"14130",6.642825482592
"14131",9.17370899483183
"14132",5.73393445133579
"14133",11.3607885042761
"14134",10.1489296865129
"14135",5.08276890006672
"14136",10.8671602981574
"14137",6.35962684059163
"14138",8.908346392217
"14139",11.5034506914289
"14140",10.9467432474244
"14141",6.39389645085986
"14142",16.3545022803693
"14143",17.1851026060731
"14144",8.21711439799375
"14145",7.26883915825867
"14146",9.12721880762923
"14147",2.95362618080923
"14148",7.31166395819866
"14149",13.315502761872
"14150",9.87693359473867
"14151",18.2256767896959
"14152",4.46131937802527
"14153",11.9638916917935
"14154",1.39314220981989
"14155",8.87302834191597
"14156",12.1317697965758
"14157",17.1794188065511
"14158",11.2891060396413
"14159",15.5115663625877
"14160",3.19287282557737
"14161",6.69263786408987
"14162",17.2445600726064
"14163",5.49587076884103
"14164",4.565729318789
"14165",6.92585385010289
"14166",18.0796898984508
"14167",17.7407696525148
"14168",10.1282128666321
"14169",12.2252359921025
"14170",9.365487216147
"14171",13.1569683773433
"14172",4.73382342422124
"14173",22.2877552395287
"14174",12.458459673569
"14175",12.1876646485656
"14176",10.9888348270821
"14177",3.87068792278245
"14178",4.22280988253584
"14179",6.12393278184442
"14180",11.6358960217007
"14181",29.4183878526555
"14182",11.1073535933817
"14183",8.46255143548655
"14184",4.22167492251324
"14185",13.8075707766501
"14186",5.258293603824
"14187",13.7327545218168
"14188",13.0747317623106
"14189",15.2113599827298
"14190",7.09113337502176
"14191",16.0957063669772
"14192",12.1230266261002
"14193",8.33587119048764
"14194",6.38743898124739
"14195",9.62151401809884
"14196",9.83460088798331
"14197",8.54492863683811
"14198",2.20515603590523
"14199",10.3237285304564
"14200",12.3230352445583
"14201",6.10176419351603
"14202",8.12302077478873
"14203",20.0359335431417
"14204",7.08872369949953
"14205",19.2980469353658
"14206",9.35415574831336
"14207",12.7941726934429
"14208",13.7080805543964
"14209",5.99876843228039
"14210",8.69131456918062
"14211",12.8231314330196
"14212",11.2778609783212
"14213",6.38482398763081
"14214",4.12271706613365
"14215",11.4978212209518
"14216",9.75087116662118
"14217",10.6971114873783
"14218",11.5629201126645
"14219",21.5895875216926
"14220",13.563715499581
"14221",10.2364408296675
"14222",9.81763022291547
"14223",11.8491266504144
"14224",9.67379299780399
"14225",5.94975070661763
"14226",9.70540442637057
"14227",9.8613820547144
"14228",13.5317266550384
"14229",11.2261465772093
"14230",3.4947550407033
"14231",7.7595081003784
"14232",3.72470168489153
"14233",22.1656011244074
"14234",13.6954432611699
"14235",9.38623314998646
"14236",11.0669839835763
"14237",8.85164948162052
"14238",22.1355181333094
"14239",11.3944191980833
"14240",9.93201042955748
"14241",16.8140733315836
"14242",16.0599394097991
"14243",21.2888781748271
"14244",8.72295258573075
"14245",16.8899105345281
"14246",9.90664408272056
"14247",13.1101530076618
"14248",3.44163126456566
"14249",14.5032742894685
"14250",9.46504055654292
"14251",6.03768605632692
"14252",10.2642794587253
"14253",13.4743678438711
"14254",21.5345367576368
"14255",8.50529446168827
"14256",8.46026613509625
"14257",6.84525582451828
"14258",15.0791163865639
"14259",12.2946596588244
"14260",7.63756647041248
"14261",7.76036294532177
"14262",11.7169972325875
"14263",13.9780746770337
"14264",6.11725527194923
"14265",8.45989870982392
"14266",5.54860541460978
"14267",6.25530107199784
"14268",3.53658822502349
"14269",10.6549889558813
"14270",8.77361327578456
"14271",15.2833445353186
"14272",13.2145970939305
"14273",12.3846732451496
"14274",10.6839839290414
"14275",6.68999923721086
"14276",5.02331133314994
"14277",8.91193079396354
"14278",10.109270173903
"14279",13.5503474256063
"14280",9.33094562790309
"14281",22.5846066142855
"14282",19.3713702344242
"14283",21.6483702733049
"14284",12.300668945425
"14285",6.57640440894767
"14286",14.3431258725418
"14287",11.2899279113201
"14288",8.10595997889412
"14289",9.6800975489372
"14290",27.4711442205583
"14291",15.9408526069411
"14292",3.69044537886615
"14293",5.69347229453617
"14294",3.96062861252388
"14295",7.6120013932123
"14296",9.52122133137524
"14297",11.8171403484392
"14298",39.1308502093114
"14299",12.1895358024872
"14300",4.66791034149454
"14301",9.06249994789779
"14302",6.91277583826848
"14303",9.63081619063922
"14304",8.50062407896277
"14305",10.9450414807792
"14306",2.53314594476957
"14307",13.0747317623106
"14308",20.1432085779613
"14309",17.4344486832683
"14310",7.40227134104583
"14311",6.99621711990559
"14312",11.378038595958
"14313",21.2244563760704
"14314",7.90046342025738
"14315",9.58540934943419
"14316",9.08022650172399
"14317",6.65911420289153
"14318",23.0704493900335
"14319",13.8088925408563
"14320",4.14306252356524
"14321",8.57270998590245
"14322",6.4096866934057
"14323",8.49731266357814
"14324",9.72357480163524
"14325",15.7123077065865
"14326",13.2591525461111
"14327",6.26003883627551
"14328",10.2516781603426
"14329",12.3459394505326
"14330",12.0961020626891
"14331",7.79285147661727
"14332",7.26481869774091
"14333",18.0788143507715
"14334",12.9855287311383
"14335",4.50312015299557
"14336",11.5388550313712
"14337",8.16954516072399
"14338",13.8271773856167
"14339",6.08200972087825
"14340",14.5904258852193
"14341",8.0617190651691
"14342",6.94908994845049
"14343",8.15416250677821
"14344",16.3904467050855
"14345",10.6275745066024
"14346",15.0393693060561
"14347",15.4789624104393
"14348",10.2124335437285
"14349",12.1383259010486
"14350",9.39941653271746
"14351",4.22350539146784
"14352",16.7470755663152
"14353",13.5172782815476
"14354",16.4413979921855
"14355",11.0073680404914
"14356",4.1896816663232
"14357",13.4030643546811
"14358",11.2004519192878
"14359",4.20167236780011
"14360",11.2176449162917
"14361",4.74849401316327
"14362",3.69540182788339
"14363",3.34306907074937
"14364",4.17323813923432
"14365",8.00093521990309
"14366",4.66124003996046
"14367",13.7115613558934
"14368",9.47479216130507
"14369",17.2971637662074
"14370",6.06942619568871
"14371",20.9857825979286
"14372",11.5703177911486
"14373",3.32303347734802
"14374",8.47641247076825
"14375",10.2817505368677
"14376",9.78131900754058
"14377",9.19306465993613
"14378",21.83980312921
"14379",7.5826480190952
"14380",8.14890750959212
"14381",8.25156972086809
"14382",9.72801297089535
"14383",12.9310213457505
"14384",7.29713481086421
"14385",8.34126863419009
"14386",17.901436997577
"14387",9.0839074779885
"14388",11.6722610442319
"14389",10.7590297721485
"14390",6.73580249828093
"14391",7.06595699736342
"14392",7.24100134060778
"14393",7.28755932698522
"14394",12.2840443193579
"14395",6.77966270171892
"14396",7.29359428327162
"14397",5.63370852327898
"14398",5.89951644109718
"14399",12.3261917789531
"14400",11.1894897614496
"14401",6.68999923721086
"14402",7.65648674656217
"14403",9.7367742759663
"14404",5.7356372363503
"14405",21.3827775062188
"14406",17.620057056427
"14407",4.13464212021475
"14408",18.4539414364428
"14409",11.8270741555636
"14410",4.40694348958375
"14411",5.76157090347949
"14412",6.68210960400192
"14413",10.0146715789102
"14414",7.95356110858391
"14415",10.2249334013062
"14416",7.50502510968087
"14417",11.5087441713333
"14418",6.84777890553907
"14419",4.21115236153551
"14420",22.4935807628683
"14421",6.55010104525653
"14422",7.17317965570277
"14423",15.1701507506914
"14424",7.82065113755768
"14425",10.2747431750069
"14426",12.3002264877614
"14427",7.05093941021235
"14428",13.2055384796722
"14429",25.495399555611
"14430",16.7369451571576
"14431",15.6782357434223
"14432",10.2126388989972
"14433",10.2239901799255
"14434",4.11578780537549
"14435",11.6554423736549
"14436",22.3644435463558
"14437",15.7837642339691
"14438",14.1593790135041
"14439",30.2483231179335
"14440",6.88738364532092
"14441",6.14241459511816
"14442",14.0238324555821
"14443",14.2641787579946
"14444",13.8211293489209
"14445",20.6516057014087
"14446",15.3299697173928
"14447",7.01787989548466
"14448",11.3474905554556
"14449",6.10946265357214
"14450",7.39163565391591
"14451",16.2204229325741
"14452",15.7169486718236
"14453",11.4263479561958
"14454",8.19898691265256
"14455",13.7052941769782
"14456",8.0028048211825
"14457",25.3735907069442
"14458",11.9940115267666
"14459",6.59864785040148
"14460",6.73526425039988
"14461",13.370182276917
"14462",7.20372564319797
"14463",12.861250171335
"14464",8.20007722071117
"14465",4.78249828367431
"14466",17.286712615455
"14467",13.0288137871745
"14468",18.8489612844365
"14469",6.93392164158236
"14470",2.84188598527611
"14471",11.6414939722041
"14472",21.2438515039773
"14473",4.74019860474005
"14474",15.0259119242082
"14475",8.03878988017444
"14476",6.33407646321748
"14477",11.0795997638798
"14478",16.4825761029541
"14479",5.72815676542953
"14480",4.87393620805371
"14481",14.0054260403587
"14482",4.93200430120166
"14483",6.92379947959991
"14484",11.4779034776416
"14485",13.6773597892178
"14486",9.21123644096865
"14487",12.7794717172865
"14488",10.6149468810316
"14489",8.13193260833762
"14490",16.7231606775238
"14491",19.4567923952619
"14492",10.2651210963937
"14493",10.227221626259
"14494",17.0530707174062
"14495",8.88632566360754
"14496",19.2947708709032
"14497",9.95456993473677
"14498",15.7768245028747
"14499",6.25796493813474
"14500",11.5366975287535
"14501",18.1348854810052
"14502",15.2092164363464
"14503",13.3222705105558
"14504",9.88148483854197
"14505",13.0785072604884
"14506",10.8695113129643
"14507",8.01476751165831
"14508",8.88405592770437
"14509",7.31227455857598
"14510",10.6014778374244
"14511",16.4841961638268
"14512",3.73945847291203
"14513",11.1985589167371
"14514",16.2178339611965
"14515",6.09746971981691
"14516",11.2718973866143
"14517",10.8103061830009
"14518",4.23894495158257
"14519",8.15844563556947
"14520",14.3587388565472
"14521",7.18820912823569
"14522",9.91225108546513
"14523",8.00820409977824
"14524",8.91520084952107
"14525",2.84812493683086
"14526",5.54290158852441
"14527",6.84532127199658
"14528",9.88364654574965
"14529",17.7251728432602
"14530",13.3403133898328
"14531",5.90310993850905
"14532",3.71295926909725
"14533",16.8878198824713
"14534",16.0973133674765
"14535",5.2584795652057
"14536",13.1305175112395
"14537",8.50069324632852
"14538",32.031700852545
"14539",12.3228188165908
"14540",9.61918809835234
"14541",8.55364407423825
"14542",10.9696316782981
"14543",6.58857827573203
"14544",7.25298867060268
"14545",10.5729763269101
"14546",12.8031315125381
"14547",5.52556466036401
"14548",11.1496751540951
"14549",6.35207043000725
"14550",16.1371604573454
"14551",7.77497840529732
"14552",5.35256870567387
"14553",8.65353528138898
"14554",13.2153236744706
"14555",13.0068709580892
"14556",10.1695314285893
"14557",12.3643758269824
"14558",14.2085587504052
"14559",11.3347095983996
"14560",8.76220600496769
"14561",7.2262038458546
"14562",8.57666596158241
"14563",12.4230137925979
"14564",6.57796638692644
"14565",6.46522876960579
"14566",11.3387104879888
"14567",5.33712270551337
"14568",5.64090699455203
"14569",4.17331568819628
"14570",21.7968671191512
"14571",16.3872815153538
"14572",13.1606633034622
"14573",12.7012943418216
"14574",4.53189529908072
"14575",9.95230638401124
"14576",9.15886060156049
"14577",23.3926630931909
"14578",8.17102434196954
"14579",10.9333534582684
"14580",13.3954737382953
"14581",9.77824727683374
"14582",13.4861463194531
"14583",10.5185027380815
"14584",3.96227897616281
"14585",14.7264169972157
"14586",3.47418414266073
"14587",6.15055616867467
"14588",5.95387490955515
"14589",23.8954357186652
"14590",13.9750401841324
"14591",10.9813319637756
"14592",6.91203271022601
"14593",11.489591783067
"14594",7.88468214894957
"14595",13.4519625867108
"14596",4.82154908558406
"14597",8.62649563789974
"14598",12.8182712019486
"14599",5.34881374313633
"14600",11.1582231685101
"14601",10.7593223458491
"14602",14.037529991036
"14603",4.754985034356
"14604",13.7542721363612
"14605",4.71564874292698
"14606",20.1212939633022
"14607",11.4964676979362
"14608",2.28628898310754
"14609",8.29289781040337
"14610",6.62950482947961
"14611",5.79682154126765
"14612",12.0794344219736
"14613",11.5170148683085
"14614",7.61866633780208
"14615",3.63183785416204
"14616",7.444003355216
"14617",6.70459240432263
"14618",6.52803211011891
"14619",9.1753267503255
"14620",3.44077827517519
"14621",6.00097155959423
"14622",13.2386401103211
"14623",12.2494214797406
"14624",17.4100730999773
"14625",6.87735328921069
"14626",6.76505740926327
"14627",10.1516019250031
"14628",9.04245061537831
"14629",8.64697505630325
"14630",9.23456051684265
"14631",3.02875568253447
"14632",18.1328303918334
"14633",13.3979916207945
"14634",7.09113337502176
"14635",11.4723407446805
"14636",5.81540455109467
"14637",9.12419760174041
"14638",6.49500447054051
"14639",7.16674195439149
"14640",4.9827215981139
"14641",35.7760647637111
"14642",16.2412552016227
"14643",6.28902320853571
"14644",8.46099251130534
"14645",8.32880625881457
"14646",14.0917628840731
"14647",10.6393671412798
"14648",9.46167037080496
"14649",8.55490633064794
"14650",8.17076574896691
"14651",4.79956103639719
"14652",6.73441328376583
"14653",17.5827478324708
"14654",7.46749424118497
"14655",6.61251934567821
"14656",9.73838900851672
"14657",8.94064612155454
"14658",13.4611344097248
"14659",11.2642017110347
"14660",5.75867317668362
"14661",18.0196108300994
"14662",22.2871102309098
"14663",4.00451765632027
"14664",8.01297120096632
"14665",11.5930279386703
"14666",23.0740014268594
"14667",5.35256870567387
"14668",4.50873721966855
"14669",16.3294127446738
"14670",11.6785583118375
"14671",9.7255840148164
"14672",21.6418397075907
"14673",9.71301529803829
"14674",4.88698442638507
"14675",17.8267104254672
"14676",10.4631496453333
"14677",9.76601446933351
"14678",6.82333272702032
"14679",3.44797737767479
"14680",18.8225122997176
"14681",11.128602536618
"14682",9.77847926355291
"14683",8.30726297132122
"14684",10.109270173903
"14685",6.14365682781067
"14686",3.33647296332976
"14687",3.96131209592195
"14688",8.39595545612055
"14689",10.6403680322228
"14690",13.8829382210854
"14691",13.4367994243986
"14692",8.1646376238216
"14693",13.4743678438711
"14694",8.26287265170168
"14695",15.2737870631809
"14696",7.50536746845162
"14697",4.56389634138475
"14698",7.06664763729603
"14699",10.2741668636389
"14700",16.0005092966454
"14701",7.60802904655702
"14702",12.3336223858329
"14703",13.189791445572
"14704",16.3684082492694
"14705",6.89587313547468
"14706",4.60150017855678
"14707",12.2010905721802
"14708",12.509977835394
"14709",13.5382626879607
"14710",5.51150454645447
"14711",6.41610546929655
"14712",9.53028733465763
"14713",22.1405673514901
"14714",8.98645720339973
"14715",7.9401498221086
"14716",5.28340808278632
"14717",13.3800883263394
"14718",22.4940317693309
"14719",3.80161846826244
"14720",6.30470865789393
"14721",7.64121857036371
"14722",10.6546721213156
"14723",6.4745728307529
"14724",8.3339913534782
"14725",12.115192810568
"14726",14.9952353359589
"14727",8.8182439671086
"14728",8.1428180254479
"14729",8.96221042193724
"14730",13.2409597881929
"14731",10.2817505368677
"14732",9.99459702604174
"14733",9.94121381187959
"14734",5.8170378301141
"14735",4.44069114259188
"14736",14.6767728643118
"14737",11.4203160869618
"14738",11.6531027450996
"14739",11.026753984128
"14740",24.224785240576
"14741",15.0932643463642
"14742",22.9684775753336
"14743",10.0567841753251
"14744",16.3332229314989
"14745",8.49696791086303
"14746",6.73439995899908
"14747",11.6841469682612
"14748",7.66114943709255
"14749",14.1955953706229
"14750",13.3798907667947
"14751",17.5385584753622
"14752",9.30938218003958
"14753",10.2298190996169
"14754",17.033330834381
"14755",6.63573526860878
"14756",8.30875550026838
"14757",11.8743434325163
"14758",15.0825578786258
"14759",13.7969569339353
"14760",14.0251935341927
"14761",11.0485438365677
"14762",4.49003534716287
"14763",7.67055026265108
"14764",18.8505206145378
"14765",15.8566719520556
"14766",8.5650722503391
"14767",16.5771194023429
"14768",12.8843943252738
"14769",11.3988835941287
"14770",11.9953292892925
"14771",7.29137054211362
"14772",16.1846391804891
"14773",10.8373126131784
"14774",11.8718824839475
"14775",7.59159115088058
"14776",6.49704711742282
"14777",14.8704577114953
"14778",16.3924189459067
"14779",11.0343024482798
"14780",9.01809212062724
"14781",4.58310660342336
"14782",17.3616667749452
"14783",2.95876941671715
"14784",11.7754364028293
"14785",3.87068792278245
"14786",18.1626947122944
"14787",14.3659474630099
"14788",11.1381901598353
"14789",10.7852969161027
"14790",33.4808449837253
"14791",10.2880061121737
"14792",11.9356568446591
"14793",4.50136109989013
"14794",15.5618700742494
"14795",3.33794206083931
"14796",7.99413376537961
"14797",3.73385916387932
"14798",11.215627714059
"14799",8.13459255079358
"14800",9.95388922626245
"14801",11.1460078949039
"14802",7.10735539158247
"14803",11.2777232649879
"14804",11.4597353548136
"14805",9.84421544058895
"14806",18.5692611091846
"14807",17.7287201911762
"14808",4.42693096612163
"14809",4.41592822277991
"14810",20.0197620603604
"14811",10.6597158199027
"14812",9.40709724852167
"14813",6.14089950734397
"14814",16.365895296076
"14815",21.3931614129327
"14816",12.0085315489303
"14817",7.37789518460228
"14818",8.31772759628458
"14819",14.5790118962327
"14820",10.8403988059713
"14821",11.0685823073784
"14822",11.2035398378384
"14823",16.9160010362721
"14824",13.103745833896
"14825",5.94393034850903
"14826",6.35000421140466
"14827",21.3175273213314
"14828",16.5617399726705
"14829",21.0382062899821
"14830",35.801690459763
"14831",13.0974062506652
"14832",16.2451389795463
"14833",6.56603474767069
"14834",14.7659661893867
"14835",14.0414213155974
"14836",6.45671096528505
"14837",11.3124056042672
"14838",9.65160870478892
"14839",5.8223445071904
"14840",39.0099999392041
"14841",7.66352720861316
"14842",13.5256970857447
"14843",11.4149179540166
"14844",8.89210744346076
"14845",9.13234726978667
"14846",8.45459532757287
"14847",4.58534510023087
"14848",12.4313360090602
"14849",13.8948079156442
"14850",16.6043580507469
"14851",12.3346403645601
"14852",8.42108661837577
"14853",13.3636884420578
"14854",9.49475562374336
"14855",9.87290756690378
"14856",20.8167835358336
"14857",9.25644621993621
"14858",9.14731333266885
"14859",9.1502316475484
"14860",13.9049731367187
"14861",7.27342887927615
"14862",11.622100409338
"14863",7.25973552289155
"14864",13.824610687861
"14865",6.02210902014628
"14866",27.814235155378
"14867",9.51934762760232
"14868",11.5578675906258
"14869",13.1888506238457
"14870",9.07078838934727
"14871",11.5239415933459
"14872",14.3520858419441
"14873",15.7355157031859
"14874",6.30248006077018
"14875",17.2479585418453
"14876",13.6767399010529
"14877",8.9398794912152
"14878",5.54431751603899
"14879",18.1249545928536
"14880",8.1674358933
"14881",13.5247221208629
"14882",9.85917084501354
"14883",16.1564271686525
"14884",4.47776265733574
"14885",12.3164911374688
"14886",6.91110424037944
"14887",25.7256221584478
"14888",4.90603341805048
"14889",6.36719748607625
"14890",17.0984175449346
"14891",6.17150840231987
"14892",13.8896773102231
"14893",8.63722949971066
"14894",9.78951724651235
"14895",9.76526607292931
"14896",11.1323941966235
"14897",6.72772101486822
"14898",14.7702830214695
"14899",14.7093126041625
"14900",17.6990753211225
"14901",8.69743333893468
"14902",5.80450506524835
"14903",15.0916792381825
"14904",9.11928106023444
"14905",10.8139400905497
"14906",14.2217879409018
"14907",8.48202036794797
"14908",7.53471662683042
"14909",11.3460793484116
"14910",11.2830041591176
"14911",13.7797927403739
"14912",15.1431432981258
"14913",16.2124383832388
"14914",5.51906836033972
"14915",11.5319710904823
"14916",5.77568603132765
"14917",10.6144482375336
"14918",18.4641122666268
"14919",15.8787053149341
"14920",9.89511245671826
"14921",1.5403926034544
"14922",13.6631510495059
"14923",26.7779246378969
"14924",11.737344277305
"14925",6.1439809225909
"14926",7.26612854065828
"14927",13.6324982931494
"14928",17.8760761997733
"14929",18.5794471800752
"14930",6.29751221138126
"14931",13.5657727378507
"14932",12.9901031008653
"14933",10.964376189273
"14934",8.02280728502262
"14935",18.6727231860421
"14936",6.1401869802744
"14937",12.4181114330007
"14938",9.09821214928361
"14939",6.14315246669385
"14940",7.20313176599635
"14941",11.090586141452
"14942",16.9985924499764
"14943",12.0274485571885
"14944",12.4703014660227
"14945",10.2331269529872
"14946",13.7007996609616
"14947",15.5625714060425
"14948",7.6372325500933
"14949",7.46200984191992
"14950",12.5563749853557
"14951",16.2363957995967
"14952",26.7124391467068
"14953",12.0531702350514
"14954",7.5371479095194
"14955",30.2270397398702
"14956",14.4100415463274
"14957",16.4721078470059
"14958",9.92906378375059
"14959",10.0921214510441
"14960",16.4618239110561
"14961",7.57300476421007
"14962",5.58502549085093
"14963",13.1604333068594
"14964",13.8949570971365
"14965",10.9342262345668
"14966",8.16116938756986
"14967",8.59611027183183
"14968",5.78361316178054
"14969",10.1256726599572
"14970",6.06657315714487
"14971",17.4668951720751
"14972",12.4098416154872
"14973",10.6050857023313
"14974",12.9855273431846
"14975",16.2028681822499
"14976",11.4661947631178
"14977",8.55877550398993
"14978",17.2635092168861
"14979",12.6285891256355
"14980",11.2734661403387
"14981",3.65925234661066
"14982",4.4280689683975
"14983",29.7191230282026
"14984",11.2982008526214
"14985",15.9694703794988
"14986",6.69054817933011
"14987",15.0932643463642
"14988",10.8932698283065
"14989",16.2887284205646
"14990",12.0717628100055
"14991",5.56548978164572
"14992",20.1752482843534
"14993",12.9979398850684
"14994",6.86411901328417
"14995",10.7833112765043
"14996",13.7694605725291
"14997",7.66576990265619
"14998",5.67725435121929
"14999",8.55575932964437
"15000",11.9423875087801
"15001",9.07900185936068
"15002",6.40525124862478
"15003",16.9266310314476
"15004",9.0238822860117
"15005",6.66622540835891
"15006",8.04519746746239
"15007",10.4828371709913
"15008",5.79008266561479
"15009",12.1016274510081
"15010",6.97047014453076
"15011",11.1236383473228
"15012",8.76811183400827
"15013",5.27667687339423
"15014",5.55441364994073
"15015",5.60794406152665
"15016",11.7771532521427
"15017",16.1793293864176
"15018",15.4803211468748
"15019",14.5586449302242
"15020",9.61620446145119
"15021",9.88302159534994
"15022",5.36544931287446
"15023",10.8820424323268
"15024",15.5636972533651
"15025",5.79244074747057
"15026",12.4664917270414
"15027",2.5188268847137
"15028",6.21587594103473
"15029",12.9652178936302
"15030",21.5877866119564
"15031",7.22150242485208
"15032",9.88029076488077
"15033",7.0685825027815
"15034",10.2828999415076
"15035",11.4519122249569
"15036",17.9933841574857
"15037",8.02094999227151
"15038",7.66158988163828
"15039",10.6952914409985
"15040",10.63632016963
"15041",6.10624714750801
"15042",8.95886138650418
"15043",14.3716448011483
"15044",7.24356399949924
"15045",6.67024827086992
"15046",13.0479406074445
"15047",2.98367405142497
"15048",5.08276890006672
"15049",3.28657198202876
"15050",10.2441948635344
"15051",8.01630095111701
"15052",10.7684840353314
"15053",10.0109817948743
"15054",13.8106200672513
"15055",15.2204801968604
"15056",13.8612402217025
"15057",7.4618264111881
"15058",10.4481324884095
"15059",5.31624095971868
"15060",7.20335863144065
"15061",11.2426097470405
"15062",9.77165928577767
"15063",15.8803595283826
"15064",9.70147161112585
"15065",7.52784898804101
"15066",11.5239014085438
"15067",11.3970598447706
"15068",8.93107588687254
"15069",9.17742695550202
"15070",9.47039590731983
"15071",9.22598104313727
"15072",20.0260917200193
"15073",10.6305203117662
"15074",7.84310251387193
"15075",7.72957844872369
"15076",13.4752255263715
"15077",9.83138133123182
"15078",9.65724100467153
"15079",14.0665325338671
"15080",26.9869482681491
"15081",12.8431440031545
"15082",6.91507012853608
"15083",13.0887765153746
"15084",8.01035326283755
"15085",12.0772004355049
"15086",9.58254177829918
"15087",37.5692456565367
"15088",5.041217383689
"15089",10.70191327374
"15090",11.9919714336393
"15091",7.36546286200321
"15092",4.44356620194223
"15093",10.6232525588897
"15094",9.0576418677382
"15095",7.9181797367812
"15096",6.58249709618307
"15097",29.4117368075709
"15098",13.3348697937764
"15099",7.15511210981177
"15100",12.5313862196204
"15101",13.1045016741962
"15102",28.8998217181235
"15103",11.1315933671435
"15104",13.3334443142304
"15105",8.40017189213464
"15106",18.1197092837412
"15107",12.4336765657938
"15108",8.34090883395073
"15109",6.63914434684915
"15110",6.97059674686405
"15111",12.9155163514448
"15112",11.987143516088
"15113",4.49217394083063
"15114",8.39595545612055
"15115",18.6707983847384
"15116",24.3007626913109
"15117",12.3147481093688
"15118",14.0855416574286
"15119",19.2882282697215
"15120",8.76903185457564
"15121",6.61446245888014
"15122",5.67825290182169
"15123",11.7971093121373
"15124",13.1185000442782
"15125",13.9698815948129
"15126",6.9481133684469
"15127",8.59647914671018
"15128",10.5474824566305
"15129",13.0902983428001
"15130",14.6026102423607
"15131",8.90986146640358
"15132",8.49233498488639
"15133",9.96484268784785
"15134",12.3643353284057
"15135",11.9841822023458
"15136",9.48991349833858
"15137",9.55746555996821
"15138",3.08956667294411
"15139",11.167601645382
"15140",4.98173521429958
"15141",20.8440255772437
"15142",17.076965956746
"15143",8.95302926485185
"15144",11.1877937739504
"15145",13.1131268746046
"15146",11.5079733470891
"15147",15.219232093024
"15148",3.44650114093225
"15149",18.3882179973802
"15150",7.83904074820476
"15151",20.3094819872146
"15152",8.64589368951363
"15153",7.97346032713215
"15154",10.0323831966129
"15155",11.4897904677493
"15156",20.2362119531199
"15157",2.36290817559028
"15158",5.03971903808617
"15159",4.17545482922811
"15160",10.2203250551777
"15161",7.06262285041034
"15162",8.32074204296333
"15163",8.12758707531744
"15164",13.3868788635283
"15165",6.44828827739657
"15166",3.80168527765024
"15167",4.65541403946631
"15168",12.2585460277316
"15169",9.49405609532645
"15170",17.1391585622748
"15171",13.3210055933488
"15172",8.5394118313027
"15173",8.47958805542612
"15174",13.2871587626777
"15175",11.1405887980739
"15176",13.2571494352437
"15177",8.45573116872573
"15178",7.99619403948398
"15179",8.83793179506254
"15180",11.7466988986491
"15181",11.2762857146765
"15182",13.3035196926883
"15183",9.6245638685208
"15184",9.63552846724589
"15185",10.5832368677118
"15186",8.87214371612231
"15187",8.76399543919195
"15188",3.57707393899889
"15189",5.86988743477762
"15190",14.2217879409018
"15191",6.85023029821951
"15192",9.92180624929441
"15193",10.3069591752802
"15194",9.93782688380606
"15195",4.62885187602516
"15196",9.29053352942017
"15197",3.27294219585119
"15198",8.60530087591181
"15199",8.65693074262021
"15200",11.404846711128
"15201",15.8562030360493
"15202",5.8167644031399
"15203",11.7957145691526
"15204",13.2804748554649
"15205",9.73786271286015
"15206",6.93099037076067
"15207",15.0192333161784
"15208",14.5147478557427
"15209",15.8204164240609
"15210",14.1978549681363
"15211",6.60542850128579
"15212",4.22645100325415
"15213",12.7167695595038
"15214",15.0037523205194
"15215",9.37245001277769
"15216",3.77787045533901
"15217",5.55116956457834
"15218",11.1860235214425
"15219",8.90938880041841
"15220",10.8840273195652
"15221",6.68416406503417
"15222",2.95568482625781
"15223",8.16473648771626
"15224",8.65964635703998
"15225",3.66395877763794
"15226",5.4990783721654
"15227",15.0037523205194
"15228",10.752711528128
"15229",6.12168299853077
"15230",4.42908901816803
"15231",7.7574505847499
"15232",12.4258527745166
"15233",7.66519423671243
"15234",13.2658060990096
"15235",13.6200294752194
"15236",13.835669418957
"15237",21.1331617628303
"15238",13.3505286501571
"15239",9.72139273348524
"15240",10.7129572984929
"15241",13.2508667942598
"15242",5.02866382297886
"15243",14.5409821013423
"15244",14.5609805262022
"15245",6.24215603181952
"15246",11.7663060639925
"15247",9.88397669977431
"15248",3.96530063104457
"15249",10.0739339837588
"15250",11.1285933684422
"15251",17.456047746104
"15252",7.05455472501043
"15253",15.6548196890545
"15254",6.68880321131656
"15255",3.88109808354302
"15256",11.7288526548058
"15257",12.3322544296522
"15258",11.2601952121036
"15259",21.4043206063282
"15260",6.69985590279892
"15261",8.13364103382884
"15262",6.33104629616884
"15263",12.6402694878973
"15264",4.92412414756919
"15265",15.6098165878333
"15266",6.59916881828762
"15267",8.87122666066546
"15268",12.742253023075
"15269",17.9832731982635
"15270",9.68197824799276
"15271",7.191016575589
"15272",9.84973628922702
"15273",9.36435665069843
"15274",5.3254046159872
"15275",14.5714936211838
"15276",6.41436952581827
"15277",8.69430554042317
"15278",8.81070631523779
"15279",14.1531439103655
"15280",11.5079733470891
"15281",19.3732343280884
"15282",5.49798484796374
"15283",8.87647575789047
"15284",7.11233314196532
"15285",8.63411793385216
"15286",6.25574867977434
"15287",14.0451731313836
"15288",13.372261616156
"15289",11.3412052223917
"15290",5.51988768098893
"15291",10.5736653212882
"15292",6.82957907981172
"15293",6.69453332716649
"15294",9.56083461125753
"15295",2.36169914134161
"15296",10.4130271418484
"15297",6.34605218133138
"15298",9.53749637153211
"15299",15.19073581217
"15300",6.1695786461105
"15301",7.35400871292547
"15302",8.5482828811706
"15303",7.38537458938402
"15304",5.20088231146046
"15305",17.59821443635
"15306",9.72705687355853
"15307",15.8214212919173
"15308",10.6748968908567
"15309",9.63981145023065
"15310",9.44706205176476
"15311",15.1392684650194
"15312",9.42306134934302
"15313",12.303483547976
"15314",4.14555449420656
"15315",11.5049988032557
"15316",10.7107214914658
"15317",11.132261932472
"15318",7.36162698810987
"15319",14.1005282698484
"15320",9.39125188746306
"15321",9.48748035244999
"15322",12.4403345002045
"15323",12.0326714397063
"15324",5.7706814435262
"15325",22.1869269264285
"15326",4.16893137977456
"15327",8.65625984051762
"15328",13.7518126492392
"15329",23.05051500352
"15330",10.3241284054969
"15331",7.96608578210911
"15332",8.70296435699181
"15333",12.0333857528546
"15334",11.8859776043256
"15335",3.45998905149678
"15336",6.71003905848115
"15337",11.0630006955902
"15338",15.991878310913
"15339",8.44713713973984
"15340",13.5388459963458
"15341",15.7170334896941
"15342",11.598450051087
"15343",9.28454948549642
"15344",8.59182647233514
"15345",9.8672622113617
"15346",6.45279938425278
"15347",17.8189186944026
"15348",9.9167005145941
"15349",8.97280423899925
"15350",6.30745039939059
"15351",6.5988667540723
"15352",7.84152977317346
"15353",7.02491040278035
"15354",10.9200185358211
"15355",8.16829401024908
"15356",17.0842248438706
"15357",14.44198311885
"15358",12.6140820389878
"15359",5.77094958647599
"15360",6.11990038703581
"15361",16.240519224016
"15362",2.68343610258805
"15363",15.1496468141618
"15364",4.65286629467781
"15365",11.9003051839309
"15366",12.303858152695
"15367",37.6599410210506
"15368",12.8320234454308
"15369",9.14626325174952
"15370",8.52285055388168
"15371",10.9902482036951
"15372",13.2230352647438
"15373",16.3902196105679
"15374",29.7677931657576
"15375",22.1656011244074
"15376",21.3196831375497
"15377",9.84403847881916
"15378",16.3836651515753
"15379",8.67015107288436
"15380",4.98562530092697
"15381",15.9635842047064
"15382",15.1984119358571
"15383",9.9701912016724
"15384",18.0028392141755
"15385",14.1070571479742
"15386",13.2783843389678
"15387",8.92175647362497
"15388",9.89333796867883
"15389",8.82765429601053
"15390",13.274914964981
"15391",12.3291245802676
"15392",3.87005597530571
"15393",12.1112266469809
"15394",8.40472294183969
"15395",8.94680286031319
"15396",10.9259520669183
"15397",13.563695605531
"15398",5.83504759990284
"15399",15.1893385750536
"15400",6.70846558018371
"15401",10.6336475981581
"15402",12.8567208035578
"15403",20.9673845909755
"15404",8.9602864762818
"15405",7.62569980315989
"15406",15.0259119242082
"15407",16.3414608964494
"15408",10.0525940092384
"15409",12.4568118122087
"15410",7.20146572287477
"15411",22.405193611794
"15412",13.4572269079525
"15413",37.4928650751924
"15414",8.16725248642298
"15415",9.8797349545303
"15416",8.01206929370213
"15417",11.2937852423163
"15418",12.010607495963
"15419",13.8785215699014
"15420",11.7462208803935
"15421",15.4389419213155
"15422",13.5960281212994
"15423",14.1897469918982
"15424",14.6022327285688
"15425",10.6753674870469
"15426",5.22660935388252
"15427",39.1226165445641
"15428",9.22609659024019
"15429",9.81909665137647
"15430",9.66679291315391
"15431",12.5082835421932
"15432",6.93495712147352
"15433",7.76320387390324
"15434",5.08391339340591
"15435",6.61409636917169
"15436",32.1154084587934
"15437",8.93436536509416
"15438",4.59419926117882
"15439",11.247214890916
"15440",8.84590158723313
"15441",10.6578623550606
"15442",13.2360398436158
"15443",1.39365483269684
"15444",11.1149785184072
"15445",10.2461949334245
"15446",7.34069317689143
"15447",12.1414391594433
"15448",21.6755991544585
"15449",13.3667124934856
"15450",6.10589004830495
"15451",15.4659529194239
"15452",11.7004670915948
"15453",15.7704447290172
"15454",9.65346075219149
"15455",9.34829722346856
"15456",9.87956629942263
"15457",12.149007901787
"15458",3.64576037636216
"15459",4.65396190386533
"15460",11.611892544909
"15461",6.84054914143896
"15462",13.5550480451552
"15463",9.67824159124523
"15464",3.32926310864174
"15465",6.963996198719
"15466",15.4797603358329
"15467",5.06608293055834
"15468",11.2026443084992
"15469",19.363145293302
"15470",11.5788764627931
"15471",7.48739607523343
"15472",6.97177874160312
"15473",10.6971759753727
"15474",8.83211199828703
"15475",9.74960052403731
"15476",7.07177094717598
"15477",9.77047884885183
"15478",21.2618238154481
"15479",8.91651345931048
"15480",9.5858065627649
"15481",9.74265011204496
"15482",5.18401565309889
"15483",5.54564571791668
"15484",20.9225270260846
"15485",11.7489085269483
"15486",3.64371775014909
"15487",6.89564294023171
"15488",11.4160411352842
"15489",9.23671365759252
"15490",5.87949789965356
"15491",6.40561204440996
"15492",12.0297387374622
"15493",17.45458114976
"15494",9.76347244981295
"15495",16.4228174470706
"15496",4.72529636488105
"15497",15.2198494954136
"15498",17.7742721187543
"15499",11.2113657808486
"15500",8.37514864442958
"15501",8.03263912878064
"15502",25.5731950465214
"15503",11.4683889416991
"15504",23.3340513995305
"15505",8.8715498621774
"15506",7.14359587673092
"15507",10.9240373027197
"15508",5.8655746047909
"15509",11.574919658982
"15510",12.1925928699966
"15511",21.8596061769174
"15512",12.3951962024067
"15513",12.9982225853168
"15514",4.73938674746997
"15515",13.9697251651706
"15516",7.10460655187498
"15517",11.1292429479849
"15518",6.72750004644441
"15519",11.8222375495988
"15520",17.887992629981
"15521",11.165649414177
"15522",9.17940324299804
"15523",6.40533465570731
"15524",8.93672533774443
"15525",14.6156666562678
"15526",6.65647379045341
"15527",13.4094657236659
"15528",11.6056049117819
"15529",9.73086147254299
"15530",18.5470369881505
"15531",11.0151469034217
"15532",6.94867968235888
"15533",11.2617490287866
"15534",15.5081808322786
"15535",11.9490312755559
"15536",11.489055424856
"15537",10.0399026555099
"15538",9.02447968788101
"15539",13.4591464601152
"15540",7.19033623854924
"15541",15.4269150573478
"15542",9.41385591727876
"15543",11.164439379559
"15544",2.27776932716728
"15545",12.8301747421437
"15546",8.61580191727364
"15547",8.30426405200804
"15548",17.5830099968744
"15549",4.16642670140281
"15550",5.52994483342124
"15551",11.024859560206
"15552",17.2321135826164
"15553",6.07262645356428
"15554",37.8561980187228
"15555",4.89121407688329
"15556",25.919851546672
"15557",7.23335697715383
"15558",6.12530939128926
"15559",4.52446322702082
"15560",10.0545259193087
"15561",3.07563717443007
"15562",12.0712817345955
"15563",9.54256997736024
"15564",12.0635176014397
"15565",3.02634676518561
"15566",9.2894529584791
"15567",8.13100901904942
"15568",10.8919187295884
"15569",11.176481185525
"15570",7.62188441376086
"15571",17.9471674776745
"15572",14.3870329345816
"15573",11.3032270100958
"15574",35.0336418099944
"15575",11.3969166934919
"15576",6.40959129399179
"15577",5.37159911829028
"15578",24.3077879112788
"15579",12.2810147333467
"15580",6.69563352963397
"15581",11.2990952968414
"15582",12.3169582846846
"15583",13.7696510435073
"15584",3.30752107792966
"15585",7.92847726315173
"15586",13.1544385187286
"15587",7.83437198581619
"15588",16.1138609250457
"15589",9.68693181832845
"15590",16.6499614472204
"15591",14.6442717929079
"15592",3.98575321415845
"15593",13.0002308318913
"15594",5.71115763525405
"15595",7.40221151067847
"15596",6.55240419956134
"15597",3.7100974145708
"15598",8.85866771463933
"15599",6.8765763219905
"15600",23.4831750924086
"15601",25.1125948958256
"15602",8.08326535800795
"15603",11.3627391133614
"15604",12.622474920671
"15605",6.91549805572348
"15606",13.2559939004702
"15607",9.84300474730322
"15608",25.5731950465214
"15609",3.95602136138905
"15610",9.55407054657893
"15611",7.92983279817619
"15612",3.0361275694241
"15613",7.16823215301076
"15614",12.2790733870422
"15615",6.88545929202096
"15616",24.3531077084613
"15617",16.5268262707775
"15618",10.1906721952004
"15619",10.2833198034312
"15620",8.12918903118229
"15621",16.7312030203754
"15622",14.996377676309
"15623",9.04608385694053
"15624",7.49208285216678
"15625",15.9080735188599
"15626",5.02886873649972
"15627",14.2220307496936
"15628",10.4448718400668
"15629",8.1284712441273
"15630",9.48785550825809
"15631",7.66953780310213
"15632",8.16787267486644
"15633",19.1539833183984
"15634",5.6833600768574
"15635",8.22717568447768
"15636",13.4491945200672
"15637",13.5677832977969
"15638",7.25269691098372
"15639",11.5208001699012
"15640",5.82983974237186
"15641",14.972825445397
"15642",16.2414330127805
"15643",9.41381936213083
"15644",11.4672662306829
"15645",2.43686346508292
"15646",7.33784184393592
"15647",5.24761535907979
"15648",20.9673845909755
"15649",13.1045016741962
"15650",10.9112827544844
"15651",10.2854562253126
"15652",13.9034111866709
"15653",5.37679788305638
"15654",7.60493811445697
"15655",8.9346522695681
"15656",17.6993987356848
"15657",5.28572654778266
"15658",8.16734194912294
"15659",3.96208973650671
"15660",16.4368023823391
"15661",10.1720938088765
"15662",6.14784282928887
"15663",12.2329000051509
"15664",16.330498110791
"15665",10.7239142418022
"15666",13.328649573291
"15667",19.9596419658375
"15668",12.0220297625318
"15669",9.04325185301439
"15670",7.7451619322093
"15671",17.2920037605389
"15672",9.14961695233336
"15673",12.2910149266709
"15674",6.7842678515933
"15675",10.0631899445017
"15676",4.90025089316832
"15677",10.9185755901352
"15678",14.0653740563025
"15679",7.32369026806209
"15680",6.59868836609146
"15681",12.0295158320476
"15682",7.70017241078168
"15683",10.9993786421922
"15684",13.0691656243153
"15685",5.13521457421436
"15686",4.61620430714783
"15687",8.28477384413168
"15688",16.5117355172746
"15689",8.42948826909753
"15690",9.81535214929421
"15691",12.9298372091512
"15692",22.1656011244074
"15693",11.3124159323582
"15694",10.82663053723
"15695",6.02619732069362
"15696",7.13074383301019
"15697",15.0037523205194
"15698",11.6260333367591
"15699",2.74316322685309
"15700",8.34753636258621
"15701",10.6424633436415
"15702",7.42099520875181
"15703",8.9340475990367
"15704",9.60269336361861
"15705",7.4604651667617
"15706",11.1496751540951
"15707",11.6096755186173
"15708",14.0268280371776
"15709",11.66309591226
"15710",12.0926999015635
"15711",8.59444538141643
"15712",8.29250215204395
"15713",9.71696010097925
"15714",11.1238311460772
"15715",26.1186720071361
"15716",21.5236636102561
"15717",19.9110184282563
"15718",19.9005564894114
"15719",14.1744744295459
"15720",11.5036832055804
"15721",6.13638188146711
"15722",8.72954993489761
"15723",26.2860000165211
"15724",7.65763014108828
"15725",17.4529902873122
"15726",13.0119543523265
"15727",9.5823165253502
"15728",6.00327062038818
"15729",9.58881458198695
"15730",13.202526546143
"15731",13.0307449004884
"15732",11.2072240469322
"15733",18.1753243258365
"15734",5.61506399932013
"15735",7.6645013117889
"15736",15.4531440183984
"15737",17.8819843714025
"15738",13.0953413856515
"15739",10.9122581937911
"15740",11.2868100546267
"15741",13.5069963363807
"15742",22.5038891416433
"15743",12.096493567528
"15744",11.6232351046901
"15745",5.57841034064204
"15746",9.0041906160926
"15747",7.34925940143668
"15748",10.752711528128
"15749",8.6511369619018
"15750",16.0869743405943
"15751",8.36675040777384
"15752",5.65215158855209
"15753",13.2360000119625
"15754",9.55038965808684
"15755",7.0635764854041
"15756",9.83770606621264
"15757",11.160114057898
"15758",11.7063439907685
"15759",5.50449625630374
"15760",7.87892637062151
"15761",15.3229605276207
"15762",11.9427923130702
"15763",4.75001759992956
"15764",11.657940334841
"15765",15.0967543405992
"15766",11.1392732066727
"15767",9.84973511933512
"15768",15.7071251681818
"15769",6.64784978052258
"15770",11.1247211439449
"15771",13.988761413401
"15772",8.27475885455314
"15773",11.3327236541909
"15774",10.6266032864484
"15775",12.9720172455386
"15776",11.2658319134945
"15777",17.8185139136337
"15778",8.82612091453068
"15779",9.61674063182529
"15780",12.9964649536621
"15781",8.47641247076825
"15782",19.0554722206005
"15783",19.1917859186666
"15784",6.05575684862578
"15785",17.6449842771595
"15786",8.1838351978753
"15787",8.30726297132122
"15788",9.83312052042558
"15789",6.27996670313085
"15790",19.2241919807433
"15791",12.1226415819672
"15792",9.37107646692014
"15793",15.9684038561887
"15794",6.25853791607754
"15795",5.30078106968765
"15796",5.62299444958954
"15797",17.2690060696511
"15798",5.9740042729311
"15799",11.9888513358224
"15800",2.93332226154921
"15801",9.52837146166124
"15802",11.4807256463277
"15803",6.59258611731893
"15804",5.36585304237182
"15805",13.2518826439859
"15806",4.73462217049042
"15807",10.0362759472408
"15808",14.575610227778
"15809",8.16362798586046
"15810",4.14245031470561
"15811",9.1645110080995
"15812",6.61958293226817
"15813",7.60206289816972
"15814",9.64261401979604
"15815",9.37890906138649
"15816",18.1335876094295
"15817",12.3823975859723
"15818",5.64493444055491
"15819",5.36813922259648
"15820",4.39024209798925
"15821",5.95251460046473
"15822",8.07310948137103
"15823",6.89598886983945
"15824",13.4224653535032
"15825",18.9593441568436
"15826",7.5608384487489
"15827",16.3130124155854
"15828",5.96759583130198
"15829",8.51489532070933
"15830",4.82348225166822
"15831",6.33918431027632
"15832",9.29722273462856
"15833",14.5695459013044
"15834",3.77993405368036
"15835",16.0910865030481
"15836",9.47169804933195
"15837",15.7309768386254
"15838",13.3043334016875
"15839",17.779508819582
"15840",8.31836667935632
"15841",16.33017907034
"15842",29.4859691294058
"15843",5.78421855093463
"15844",15.6822103449975
"15845",11.6904272141729
"15846",6.06749940634131
"15847",10.8577026797232
"15848",10.7570199267644
"15849",9.44393198823032
"15850",2.84194529801372
"15851",13.2693634790809
"15852",11.0726353248514
"15853",13.0803359383131
"15854",3.32303347734802
"15855",2.51937227177293
"15856",17.7198485808233
"15857",23.4878116933455
"15858",6.78093321554942
"15859",13.8206724999266
"15860",7.59614792739385
"15861",27.5690168181303
"15862",5.60838162897755
"15863",16.0077069677784
"15864",18.4372376218546
"15865",21.3874549608422
"15866",6.57005564013804
"15867",7.77756571827297
"15868",17.2319408627986
"15869",4.73980552465965
"15870",13.7704903015793
"15871",6.55760928499633
"15872",11.1015989513697
"15873",13.3783059630737
"15874",13.4215009191785
"15875",12.177039020971
"15876",8.48029209484108
"15877",5.69022511506311
"15878",16.1885396744742
"15879",18.1754348047768
"15880",7.30077424234985
"15881",11.6361596870739
"15882",23.5769450879999
"15883",7.81250248945607
"15884",2.3461793834647
"15885",21.2383191290426
"15886",11.2745601698039
"15887",6.72603907004713
"15888",4.13736991634617
"15889",4.9971000409581
"15890",5.15420368975503
"15891",10.9407541237345
"15892",17.2933593391752
"15893",8.50337071231166
"15894",11.0862727570634
"15895",15.2260404625063
"15896",16.4216931634991
"15897",12.8918034276227
"15898",15.7932876663902
"15899",15.8545529826937
"15900",11.3423925084784
"15901",8.18783342955953
"15902",11.9598840432867
"15903",21.0666554413118
"15904",26.9279317994986
"15905",6.16042412441604
"15906",15.3007681268325
"15907",10.8866827972372
"15908",8.86848340765204
"15909",9.32402840894472
"15910",11.5159715980757
"15911",16.6746937735742
"15912",10.9986396675105
"15913",14.5325714681737
"15914",6.30137774566877
"15915",10.7861711966831
"15916",13.8391913011238
"15917",10.0800505583612
"15918",5.52103533895057
"15919",24.3007626913109
"15920",12.7720057972168
"15921",8.76126485858738
"15922",4.461280288388
"15923",14.3198105061757
"15924",7.05455472501043
"15925",10.2258229297532
"15926",8.82895287313097
"15927",19.7722053205781
"15928",6.81694803172967
"15929",17.7848288367688
"15930",6.31260817997561
"15931",5.51814888197433
"15932",12.4029246108159
"15933",9.6814593225278
"15934",10.1607668632427
"15935",4.754459957959
"15936",8.92649213204859
"15937",7.19971179297171
"15938",5.5474417703493
"15939",12.0102548054225
"15940",6.96610601848086
"15941",13.0499804208649
"15942",11.7062583791265
"15943",4.74715474603826
"15944",3.13861525249772
"15945",18.3617050946472
"15946",3.12234641998722
"15947",5.60566517798463
"15948",8.32325002917349
"15949",13.5517861193119
"15950",11.1772533431991
"15951",8.77338674992057
"15952",11.0055654544977
"15953",10.7111058034315
"15954",14.7707221274152
"15955",5.94843457474518
"15956",14.7649191171852
"15957",10.7447706671086
"15958",12.3671593834486
"15959",15.4307749018702
"15960",13.8554098316779
"15961",12.3083596109407
"15962",6.76905565482204
"15963",12.4457140370494
"15964",5.81006423666655
"15965",7.47527397640543
"15966",7.88067914478358
"15967",17.6707196681246
"15968",11.4344670401413
"15969",12.9016790227975
"15970",5.99056967020453
"15971",8.34429671833139
"15972",6.26593030969563
"15973",9.63773815823744
"15974",9.27851965706803
"15975",13.1053609551243
"15976",11.7996312588799
"15977",7.33126251074433
"15978",12.1571441355943
"15979",10.7747501035331
"15980",7.21518696959296
"15981",6.69496071874409
"15982",11.464369045972
"15983",8.48308098595014
"15984",13.5449018859771
"15985",15.0625541537567
"15986",11.1742106421098
"15987",10.8391957764952
"15988",8.00284127807441
"15989",3.66453495172111
"15990",7.09841549952552
"15991",16.9999983536647
"15992",11.4272057111693
"15993",13.8460181283524
"15994",13.372261616156
"15995",12.3010336434063
"15996",6.40746883703022
"15997",7.82719645376116
"15998",27.2844033278795
"15999",8.10413780863307
"16000",9.63793168809876
"16001",16.3806485884064
"16002",5.64451036652864
"16003",12.3104046009164
"16004",11.5826403440029
"16005",4.75005857276928
"16006",5.82382222189085
"16007",10.3889129755011
"16008",11.6503087331855
"16009",4.60703361245834
"16010",3.17974574220872
"16011",14.0189406112687
"16012",24.2589220117933
"16013",10.2348796648357
"16014",26.0854541629387
"16015",4.67125419573958
"16016",12.159068264162
"16017",4.00656876632511
"16018",12.4811312644336
"16019",5.21726898632203
"16020",6.8052989082187
"16021",13.7973934246532
"16022",15.5909059209863
"16023",3.29995334749141
"16024",6.40092379673273
"16025",8.56832378854907
"16026",17.1508160278722
"16027",14.2022751830449
"16028",11.3075708506053
"16029",4.43962934555596
"16030",24.2356437257507
"16031",17.5726560366482
"16032",16.3893775269405
"16033",13.8527888846741
"16034",7.03653939228843
"16035",8.29250184561283
"16036",8.38670432806021
"16037",6.39020918930233
"16038",12.7436161023798
"16039",4.22325843405493
"16040",27.2089340113398
"16041",15.2785532756401
"16042",10.5176763669039
"16043",7.33784184393592
"16044",9.556252180896
"16045",23.3531603313079
"16046",16.1455855911031
"16047",12.1281394571186
"16048",8.00174301983868
"16049",6.71751677928827
"16050",4.75172432174417
"16051",12.3311026829926
"16052",9.8395839397546
"16053",9.74595942912147
"16054",18.4658073202799
"16055",15.9066178896704
"16056",7.60647904044225
"16057",6.84865080791376
"16058",9.79731020024875
"16059",37.8994248880591
"16060",12.1127561099108
"16061",9.35426339106842
"16062",13.4722910989898
"16063",2.84339573390019
"16064",10.8202550105279
"16065",10.0560414435861
"16066",9.90375912872162
"16067",18.2110042579458
"16068",11.8855373872581
"16069",11.161740924352
"16070",14.1533732563188
"16071",9.36325758952196
"16072",7.71708535490504
"16073",5.76557353809519
"16074",11.1354996062881
"16075",4.25321917208696
"16076",6.92040370419161
"16077",10.1157853654541
"16078",7.73636053107007
"16079",4.34238489988601
"16080",7.28286987336389
"16081",7.77474207487069
"16082",7.84796315274694
"16083",5.61382892790269
"16084",14.6444742913413
"16085",15.5687864368888
"16086",5.49243729346879
"16087",9.71194745175039
"16088",10.8107791801494
"16089",11.6104134946428
"16090",25.068462480619
"16091",15.9589122749444
"16092",16.3243003113291
"16093",9.60902548543284
"16094",11.498117001689
"16095",8.62166423349851
"16096",10.0359745264878
"16097",12.8578851016025
"16098",5.71502440010998
"16099",13.7649175686791
"16100",19.7228823259393
"16101",6.82911485360906
"16102",4.88273214741467
"16103",8.78706639796539
"16104",27.2771419638317
"16105",15.9161740364564
"16106",30.4139743610148
"16107",18.1476973696679
"16108",10.8540053293905
"16109",20.3254875882961
"16110",17.0251740159199
"16111",13.7976750472681
"16112",6.91110424037944
"16113",10.2213950331499
"16114",2.69100198267122
"16115",8.43133759374496
"16116",6.33070777754318
"16117",9.67795960744338
"16118",11.5287434512393
"16119",7.41142798602246
"16120",12.1841534880358
"16121",13.1082611008167
"16122",16.3936554590274
"16123",13.2715050313175
"16124",3.87286901306202
"16125",9.94374447153908
"16126",4.60804189782445
"16127",3.29595297119269
"16128",5.23561517606653
"16129",16.0881610777801
"16130",7.62804957380207
"16131",4.73673270975313
"16132",18.01587597695
"16133",13.2381207644551
"16134",6.15739146971925
"16135",13.8201067350825
"16136",6.93563715359481
"16137",10.6532127375225
"16138",9.35323094055757
"16139",9.49776246639713
"16140",8.91440889082351
"16141",12.2169865826882
"16142",4.77931143848536
"16143",4.70669396248982
"16144",4.63104645672852
"16145",10.1206611114492
"16146",6.70667499738236
"16147",15.4353061694172
"16148",17.5562459674952
"16149",9.54490112742445
"16150",7.33790316119796
"16151",14.4912478815577
"16152",11.6039793648513
"16153",11.2958581896683
"16154",17.5815459840863
"16155",15.2697025755534
"16156",7.96958612103285
"16157",8.51264461565376
"16158",16.7320822276021
"16159",12.6078565444818
"16160",9.3588631072205
"16161",10.5629967464252
"16162",10.9534608851003
"16163",6.19195354379463
"16164",6.23959551929346
"16165",12.8637219672926
"16166",13.410711254679
"16167",15.8050539824857
"16168",12.8412152339383
"16169",8.82019798802459
"16170",6.16570757804264
"16171",10.8366898965115
"16172",6.22686898559188
"16173",10.3824261692527
"16174",11.8659428171555
"16175",6.12091231311023
"16176",11.6785034915454
"16177",8.88721012741435
"16178",6.73801073346103
"16179",13.2528604498859
"16180",9.4950792790744
"16181",4.36125272367015
"16182",8.90247626644534
"16183",5.26397769109195
"16184",4.15372631374599
"16185",33.6878818745094
"16186",8.13104587466684
"16187",12.7585878557479
"16188",16.561098507008
"16189",23.3511126444544
"16190",5.35489234654352
"16191",10.7517862657744
"16192",11.5383912282433
"16193",13.62518074135
"16194",13.3552121235203
"16195",13.3028262284508
"16196",3.48416785145061
"16197",10.7121533642152
"16198",8.31156576596887
"16199",8.28563643191105
"16200",9.23400938543882
"16201",16.2090332759548
"16202",8.93686575963122
"16203",18.8493527390044
"16204",8.97265026267256
"16205",8.99529355230832
"16206",8.28241600123605
"16207",7.17180448401558
"16208",17.031424111782
"16209",7.02820831210403
"16210",5.6045962093794
"16211",9.6254084264009
"16212",16.2289296136542
"16213",13.4106908589271
"16214",18.5835406406336
"16215",10.7025440701179
"16216",9.97742263230089
"16217",17.2997704990318
"16218",13.3978106823071
"16219",14.6294630385335
"16220",5.34877178730012
"16221",8.70249365854275
"16222",11.4240311190565
"16223",9.88395894336396
"16224",11.2695950211038
"16225",10.0670946573861
"16226",10.4500078685225
"16227",2.95461855133855
"16228",9.54070462598921
"16229",3.57991033641522
"16230",6.83074173724381
"16231",15.9591215849866
"16232",9.04785930506011
"16233",11.212537052583
"16234",5.37797646554073
"16235",4.1414429631488
"16236",16.7439835091919
"16237",11.2081465159415
"16238",8.74390362002932
"16239",13.7274922957587
"16240",7.05133431133639
"16241",19.0082059329973
"16242",9.44794716629823
"16243",9.97789573767135
"16244",14.5261832261098
"16245",19.542477273512
"16246",9.65755854150107
"16247",8.83584819640519
"16248",21.3329539466878
"16249",6.7476089554573
"16250",7.96035410890129
"16251",6.41938716381136
"16252",15.0569812658312
"16253",7.10283668369534
"16254",9.79853998169139
"16255",13.4054674268514
"16256",14.9963303021508
"16257",10.6740295998229
"16258",12.6056777685262
"16259",5.2959177931751
"16260",26.9839276330973
"16261",6.14086803809182
"16262",13.5875880609778
"16263",12.0446289990601
"16264",6.96340626015422
"16265",13.274914964981
"16266",11.5759018281995
"16267",5.40986764878656
"16268",6.02355357528657
"16269",10.0632038350417
"16270",12.0264202992938
"16271",13.5135117601195
"16272",11.4047891984845
"16273",15.2905060677233
"16274",9.90072501429382
"16275",15.6628263485734
"16276",13.1329251360743
"16277",5.82073144174986
"16278",7.34844681024553
"16279",10.6826464498741
"16280",9.8355915474895
"16281",7.49634506404285
"16282",9.12967483693286
"16283",20.7287938716384
"16284",9.71129521135931
"16285",8.7578752888208
"16286",11.5142852383033
"16287",39.1308502093114
"16288",6.68458148919394
"16289",6.14536517625685
"16290",14.2475151911369
"16291",6.30076202874579
"16292",4.36780925012374
"16293",8.97786441692811
"16294",14.9078494752596
"16295",18.0788143507715
"16296",3.4524434122565
"16297",17.2880606292021
"16298",9.30773058615081
"16299",10.2509395303871
"16300",8.7434787131269
"16301",12.3679638059196
"16302",9.56913344199828
"16303",10.4630337041497
"16304",14.7535313662824
"16305",19.317894516177
"16306",5.00349559988054
"16307",16.1144824885751
"16308",18.6399619149566
"16309",11.4925623483761
"16310",11.00157518549
"16311",9.95368944725911
"16312",11.4085977802543
"16313",17.314000514869
"16314",7.45603030973174
"16315",9.39094494548172
"16316",9.38436687971515
"16317",8.60375334163044
"16318",7.84645574077315
"16319",7.73952867348687
"16320",15.6507611885412
"16321",23.554631032063
"16322",11.1143757210353
"16323",17.7187635111639
"16324",21.607739765188
"16325",8.33793216560551
"16326",12.8911671316373
"16327",15.6746519329609
"16328",9.1115853126397
"16329",5.2212949316087
"16330",13.8179281113459
"16331",13.5937564953169
"16332",13.3463719841111
"16333",17.5101739958995
"16334",3.815361733362
"16335",20.7917097472343
"16336",6.88953318947233
"16337",8.57178341038195
"16338",11.2693109514869
"16339",16.3922587748391
"16340",6.92305796846555
"16341",9.90225289257196
"16342",11.9345493516434
"16343",10.2195839143498
"16344",10.6746577516424
"16345",9.00410620237608
"16346",8.88867049200559
"16347",10.2221204803074
"16348",6.99621711990559
"16349",15.8501072765735
"16350",10.6685501317442
"16351",20.94260217885
"16352",24.26288743214
"16353",14.5920458801333
"16354",3.97433714215715
"16355",13.3158214792096
"16356",9.89410955081017
"16357",10.5395953132002
"16358",11.3055349660825
"16359",5.3254046159872
"16360",11.4429100192818
"16361",18.5290600721939
"16362",15.6726876103888
"16363",4.87464151366906
"16364",20.7917097472343
"16365",10.995481741722
"16366",13.1897572783134
"16367",13.1038729799266
"16368",6.86803064076663
"16369",6.66184082805356
"16370",13.3635902175407
"16371",10.0938237693652
"16372",12.0205897131781
"16373",10.2910356579363
"16374",7.43046020343566
"16375",7.62385272314598
"16376",24.3033720193573
"16377",9.3085220274269
"16378",16.355808166706
"16379",27.5797612192542
"16380",13.8121794628077
"16381",7.1433004621306
"16382",11.5192739481189
"16383",3.97592880798943
"16384",7.83904074820476
"16385",25.5487142824445
"16386",15.665094865645
"16387",10.1058434238951
"16388",13.4423996334531
"16389",14.2210139929542
"16390",8.8779371238567
"16391",17.1686156875895
"16392",6.77895686451078
"16393",9.00875834965629
"16394",13.532763184628
"16395",22.5767510349307
"16396",10.4719367177609
"16397",7.24934243471448
"16398",5.69310233771031
"16399",15.6514853902312
"16400",13.3924515154555
"16401",18.4415837019237
"16402",10.9207573052404
"16403",11.0120016365802
"16404",9.26290891567687
"16405",9.42490138316384
"16406",19.3737705728553
"16407",14.9597424259881
"16408",10.3444337483954
"16409",12.9543681683312
"16410",9.60759764492338
"16411",10.122108614226
"16412",9.73073519461321
"16413",7.83904074820476
"16414",10.2650200690468
"16415",3.87068792278245
"16416",10.8567611119044
"16417",6.9182426183088
"16418",12.0432689847967
"16419",18.6947946300022
"16420",19.9589988774484
"16421",13.6373669021605
"16422",8.10070194909697
"16423",34.8138425180009
"16424",15.2603717486886
"16425",12.0709962168533
"16426",6.19967161196892
"16427",5.67554400089138
"16428",7.20143504939266
"16429",14.4539854424226
"16430",15.4451172876875
"16431",9.94935581359277
"16432",7.27158414140828
"16433",15.9553465901638
"16434",10.0137244390309
"16435",12.2774244654899
"16436",11.3219357650508
"16437",4.78043235913898
"16438",13.546601721299
"16439",12.0287774733796
"16440",8.07370924731214
"16441",4.1490635388832
"16442",9.92317491346925
"16443",24.2103210577168
"16444",15.7691568636353
"16445",19.171064157262
"16446",15.0493981890742
"16447",8.38047941388224
"16448",6.32532304995445
"16449",13.8664592028187
"16450",12.3234139662184
"16451",10.7024084019656
"16452",5.76630988626453
"16453",7.53678703679564
"16454",10.7572586121846
"16455",11.2460497736494
"16456",3.97798842416384
"16457",6.98241842650662
"16458",17.1187040543979
"16459",12.0742033763587
"16460",3.04901113620795
"16461",8.77089312546789
"16462",10.7510792670234
"16463",15.8643546263049
"16464",12.3333822373895
"16465",9.62101559780249
"16466",7.95948355077457
"16467",4.8609060587259
"16468",6.72419733605098
"16469",9.2822153384237
"16470",16.8465684548193
"16471",5.55318899014179
"16472",10.3089354974369
"16473",8.46251671272444
"16474",11.274658563482
"16475",4.97838687193948
"16476",8.79973602005012
"16477",9.26828012593496
"16478",10.3434580459157
"16479",4.22738960507535
"16480",28.8687565456688
"16481",11.1477341097318
"16482",9.4753589743974
"16483",9.88384087564333
"16484",8.62000579747696
"16485",6.58899558219676
"16486",21.2239643172965
"16487",7.25895282734859
"16488",6.69352029112916
"16489",16.5460113508214
"16490",5.74401292836318
"16491",10.0971133279399
"16492",5.05768349869239
"16493",13.370182276917
"16494",2.2757325879021
"16495",16.0791255600212
"16496",7.00784414031018
"16497",5.02072433620467
"16498",13.392880858584
"16499",9.25702803068619
"16500",5.58634478610874
"16501",13.4744542657821
"16502",10.218843787003
"16503",4.90722638915179
"16504",9.25477056099496
"16505",19.8896912589357
"16506",11.4689916401561
"16507",4.28469695345671
"16508",10.7344190919124
"16509",7.74984033105118
"16510",13.7950046579836
"16511",6.41186960394785
"16512",7.46129827762662
"16513",8.93436536509416
"16514",9.41504559095774
"16515",8.65650727399479
"16516",14.7535469782273
"16517",8.82829007816561
"16518",16.8880616045803
"16519",8.77287392740681
"16520",11.3210906398539
"16521",5.13879109550561
"16522",11.4508354958093
"16523",6.43427003025131
"16524",6.76425789625721
"16525",11.5541086627523
"16526",13.500128792189
"16527",5.98051762838413
"16528",5.58532438695772
"16529",4.86598478920023
"16530",10.849026338643
"16531",8.80983201229045
"16532",6.37660082526216
"16533",23.0079696957706
"16534",13.8896773102231
"16535",6.00170607182427
"16536",0.644611288834291
"16537",9.3203056713346
"16538",10.064523273748
"16539",6.38745959467918
"16540",18.5784161588652
"16541",14.5981895731171
"16542",16.3356989475244
"16543",4.01802734577959
"16544",37.8660927261636
"16545",3.48095820347169
"16546",36.8836767651363
"16547",9.92276705666279
"16548",12.8787121872663
"16549",8.85647648490749
"16550",13.6140897940844
"16551",7.17085404330413
"16552",6.60175366996106
"16553",16.9750285659452
"16554",11.556982735038
"16555",6.88557620555684
"16556",9.69193423656709
"16557",10.0808500087794
"16558",26.6245428818056
"16559",5.51128675313073
"16560",11.8925595254549
"16561",6.24537520519026
"16562",4.17048392025209
"16563",9.61306449718622
"16564",10.1975288647882
"16565",21.2380527657619
"16566",10.7445916008464
"16567",7.95172119550202
"16568",9.88209684493069
"16569",16.315684713305
"16570",3.92999241611004
"16571",5.92864088818125
"16572",15.0382186794987
"16573",13.244405662044
"16574",13.8170361487066
"16575",14.1783451266269
"16576",23.7816489298088
"16577",24.5869772796509
"16578",14.4657080468349
"16579",22.8513052714936
"16580",5.86491111458533
"16581",11.378330275992
"16582",7.8762723443125
"16583",9.70678729017236
"16584",12.4487769430039
"16585",7.28526958452118
"16586",8.53836271448238
"16587",1.39071420926082
"16588",8.12767989867994
"16589",7.63992988178716
"16590",13.281247736477
"16591",5.67215895333099
"16592",11.1215985319233
"16593",9.13221674629925
"16594",16.6797327217711
"16595",21.3851003751507
"16596",23.0952356008359
"16597",18.2899497407
"16598",13.3563653581493
"16599",16.3547234554366
"16600",10.5154472457286
"16601",15.1222148163022
"16602",11.5225967033304
"16603",11.3645836383255
"16604",12.7395785063153
"16605",4.16670340799067
"16606",4.35266367512364
"16607",10.8603365532665
"16608",5.32326714385956
"16609",23.029078689188
"16610",10.2004247293684
"16611",15.6863769057299
"16612",9.35715983798237
"16613",13.4804289529155
"16614",11.7741531869298
"16615",6.68929370195112
"16616",2.35427004438979
"16617",11.5987697070856
"16618",7.30712139904353
"16619",6.48377623622898
"16620",8.85456027861114
"16621",5.92109255347669
"16622",37.7995496807414
"16623",2.36224951435275
"16624",4.98471693276122
"16625",9.54528811050355
"16626",6.31336316793659
"16627",30.3171682002304
"16628",9.73086147254299
"16629",14.1816305802661
"16630",13.212257572971
"16631",12.2494387556233
"16632",9.68277674697599
"16633",7.95193882490329
"16634",8.95532399032746
"16635",7.26416563283864
"16636",12.305927505718
"16637",11.5007712610966
"16638",16.1857861448208
"16639",11.7060178615104
"16640",10.3671621608392
"16641",21.6450373131448
"16642",10.8846925711031
"16643",7.28979613633727
"16644",3.63516572337491
"16645",14.8095482103826
"16646",9.92078753418328
"16647",8.13183740344546
"16648",3.68783438408231
"16649",11.3468208536204
"16650",6.36551757147946
"16651",4.90940273057178
"16652",6.82402576939936
"16653",8.95499865532336
"16654",11.4776619757837
"16655",5.56504969716986
"16656",9.04491652082559
"16657",9.64031281238308
"16658",10.9222625081325
"16659",2.98110750560682
"16660",12.4181083884243
"16661",4.19847466569303
"16662",6.29692656902518
"16663",6.54600136550229
"16664",11.2094340940494
"16665",13.5158207439456
"16666",12.2219669035583
"16667",7.61416882064762
"16668",8.03798659085099
"16669",17.9501004491308
"16670",5.33766051286752
"16671",10.3420735295913
"16672",10.6029818161593
"16673",8.337163761935
"16674",8.96811876462012
"16675",6.69300990461446
"16676",8.38172045146442
"16677",3.02789315518839
"16678",10.7046762445384
"16679",6.31338896901993
"16680",11.0262311561718
"16681",7.28549942329601
"16682",4.96345982942117
"16683",14.7347196208061
"16684",17.2735991129053
"16685",11.1105405538328
"16686",13.3283908673252
"16687",12.7285984443426
"16688",6.40149996210792
"16689",15.7815765395931
"16690",11.5436713678355
"16691",9.05515703513311
"16692",4.93547355203128
"16693",14.0242747256718
"16694",8.06889977002357
"16695",7.12253913319277
"16696",6.91813561633661
"16697",12.0854939799299
"16698",35.8370228062354
"16699",10.1462862488731
"16700",14.0062367302537
"16701",18.6789362948958
"16702",6.33902090660649
"16703",3.47775052674856
"16704",11.7106593021614
"16705",16.5417334702592
"16706",8.52730140382933
"16707",8.17167658920524
"16708",9.15570137781754
"16709",6.84034361616398
"16710",27.3218562515277
"16711",13.1432665346453
"16712",9.71749733278989
"16713",11.7067932939932
"16714",11.7171085368181
"16715",15.7393402092326
"16716",6.00904315610508
"16717",12.4886445831118
"16718",9.67809318274665
"16719",11.8256178056061
"16720",11.5202463922489
"16721",17.0193176860804
"16722",10.1953286341353
"16723",8.14948515933202
"16724",5.95491263632589
"16725",18.654236427154
"16726",16.82041381554
"16727",9.7963474866964
"16728",10.6704942300953
"16729",2.3521796272099
"16730",11.5046407586056
"16731",15.6874225545515
"16732",11.1283887737176
"16733",9.66017187510078
"16734",7.19549151140384
"16735",12.0504591488717
"16736",7.21501116298252
"16737",14.639979868369
"16738",11.5208542217217
"16739",10.9734753389633
"16740",9.18782985324122
"16741",6.69880314031926
"16742",11.7452057636526
"16743",11.5245700833992
"16744",27.8198966005078
"16745",6.06678629281599
"16746",12.1454477061846
"16747",12.8273169022188
"16748",17.6926834920909
"16749",9.2683086393126
"16750",14.1393735644145
"16751",6.0141759978699
"16752",2.2077477821187
"16753",14.0665325338671
"16754",13.8218670838283
"16755",12.8556835143944
"16756",10.9699671115977
"16757",13.0901842399425
"16758",5.94025196886193
"16759",4.82389584903134
"16760",6.12869890844101
"16761",15.2851746846455
"16762",17.3519151761966
"16763",8.55369589850784
"16764",11.5320287882331
"16765",13.4794444079955
"16766",11.4130169796079
"16767",4.01109961488856
"16768",11.1291274793651
"16769",13.608753760372
"16770",4.46815531214601
"16771",11.8783336470006
"16772",9.37724166606252
"16773",13.8254601129787
"16774",8.76273463932673
"16775",8.17952421271102
"16776",5.37525717813443
"16777",7.60231658204819
"16778",14.0562979794184
"16779",10.729377905733
"16780",6.26150447290477
"16781",8.56770342998961
"16782",12.3546590340934
"16783",10.4459980387194
"16784",8.90760657303947
"16785",13.571622943742
"16786",18.9956037877711
"16787",5.72328829415054
"16788",7.24100134060778
"16789",11.3960310700283
"16790",11.6181393483808
"16791",8.47077778634133
"16792",21.2241083382951
"16793",10.4437825018639
"16794",9.40616756191428
"16795",6.82399976847137
"16796",12.8320234454308
"16797",13.1061796620045
"16798",14.2448086111518
"16799",17.4889103659768
"16800",9.37948835922077
"16801",7.1024258507757
"16802",4.44176167116598
"16803",21.3216989970286
"16804",10.5776072703233
"16805",5.30721037799825
"16806",6.73526425039988
"16807",17.5732846180497
"16808",11.2757272155745
"16809",4.17108733867975
"16810",10.6152619676285
"16811",13.566568050698
"16812",4.71713418406013
"16813",11.5247976204865
"16814",12.8954951991893
"16815",6.07263408716474
"16816",8.76425990631469
"16817",9.22953925585296
"16818",11.1755139860459
"16819",4.1426241983738
"16820",10.6694494110415
"16821",7.27950759473123
"16822",4.47714604044882
"16823",17.7851708704802
"16824",14.0831488722804
"16825",9.82044726055872
"16826",13.4057909196165
"16827",6.12393278184442
"16828",8.63288613535454
"16829",17.6422162015256
"16830",10.278063127596
"16831",9.69617272418091
"16832",6.03246375139017
"16833",8.83006987426224
"16834",6.90171275631192
"16835",11.0020852015993
"16836",19.2485654901305
"16837",4.94944540155647
"16838",6.37124142245833
"16839",18.7102694976541
"16840",7.75867922943385
"16841",7.84795893967718
"16842",23.5220089974685
"16843",10.8490068382566
"16844",9.97123064054198
"16845",8.87286315666489
"16846",9.67710500316188
"16847",11.1231494150137
"16848",8.83963184086934
"16849",11.9093865860714
"16850",14.1129061234961
"16851",3.73181372060058
"16852",18.6804515240239
"16853",10.7302691214862
"16854",6.2856071659472
"16855",13.6852621596762
"16856",5.72661044006376
"16857",8.13843233751926
"16858",5.50824165144098
"16859",7.54511897848342
"16860",7.93484879362908
"16861",7.46825640262549
"16862",14.0971766666608
"16863",13.7556637068321
"16864",4.56845946405262
"16865",12.9062603141682
"16866",11.3817937645475
"16867",10.8146394743985
"16868",5.00923711411984
"16869",8.16116938756986
"16870",9.97309238885124
"16871",7.52317281628651
"16872",11.706206523913
"16873",10.0974655564072
"16874",3.33077761114032
"16875",13.8213181284639
"16876",7.4344747245833
"16877",6.38764685881515
"16878",12.4816102004156
"16879",3.80088696195285
"16880",9.84451868177757
"16881",17.4193907814722
"16882",9.81758674803185
"16883",13.5317266550384
"16884",26.7934141325267
"16885",12.2738463068378
"16886",2.36521041234674
"16887",15.5044913061414
"16888",15.6297915000383
"16889",10.8295222056391
"16890",9.46031684261209
"16891",14.2089151720898
"16892",11.5827924731792
"16893",17.3945458512523
"16894",6.38510132597198
"16895",7.11870981579624
"16896",10.731749092063
"16897",6.25321584340757
"16898",8.70182779512103
"16899",3.72810992938825
"16900",3.0673337373555
"16901",18.3994442288107
"16902",7.72418985888458
"16903",14.8498706188459
"16904",13.0911121669364
"16905",13.392587484742
"16906",14.371867719879
"16907",7.20007306608719
"16908",5.2800169337038
"16909",9.8345718851329
"16910",11.7711883047691
"16911",11.4652914073099
"16912",14.0517238856494
"16913",7.29939983083651
"16914",7.04736670700343
"16915",4.77204380386289
"16916",17.2700402620741
"16917",15.2999083889073
"16918",21.3353371525491
"16919",15.1922841387957
"16920",9.93037023014084
"16921",16.9763403026903
"16922",4.1645191021645
"16923",7.83854840142897
"16924",13.7693805472028
"16925",12.1457406351349
"16926",21.273568843568
"16927",8.13183740344546
"16928",5.79199619847345
"16929",16.0594370163592
"16930",21.3216989970286
"16931",8.90020926477714
"16932",17.87543611357
"16933",9.1919769819111
"16934",11.7636956133989
"16935",9.11122425815411
"16936",8.14608168431204
"16937",10.4519485345535
"16938",12.3317800043181
"16939",10.2237577751182
"16940",6.41329853040201
"16941",13.0465234060883
"16942",15.4563276594236
"16943",6.18615204328568
"16944",11.9601946859725
"16945",16.9895470537779
"16946",7.19292858297089
"16947",6.23624931547908
"16948",17.1527378747334
"16949",11.6836784698199
"16950",16.9930955655785
"16951",9.86717512401878
"16952",13.4392275489124
"16953",13.08743207474
"16954",15.3889858499553
"16955",24.3077879112788
"16956",5.93806648962443
"16957",3.7009192379587
"16958",11.2059464621325
"16959",7.78792525986343
"16960",11.2629606031887
"16961",11.4661005697759
"16962",6.78906227678306
"16963",21.8443714050229
"16964",9.93241291388214
"16965",10.2436550046683
"16966",4.44233221316511
"16967",14.8835151253269
"16968",15.6585741768408
"16969",13.4923374293571
"16970",6.27615370682187
"16971",7.31166395819866
"16972",6.12626926484958
"16973",11.1643570284679
"16974",6.24482181288249
"16975",2.35104008394188
"16976",4.98988374591426
"16977",5.13024698119239
"16978",5.63138390121356
"16979",5.47318752703018
"16980",11.3209338198048
"16981",13.9168522585103
"16982",7.83424672690287
"16983",24.0515876791602
"16984",26.7597753949325
"16985",24.2914182283864
"16986",16.607570205559
"16987",4.44195772058415
"16988",6.11599412125135
"16989",6.26409585603869
"16990",6.91682552939817
"16991",12.3096775539726
"16992",8.47560137770552
"16993",15.9247169857996
"16994",12.7982984217481
"16995",17.0275722003795
"16996",12.3686985394438
"16997",7.84993308099818
"16998",11.5528778001444
"16999",9.52285766686663
"17000",4.8851617254782
"17001",8.16654388764242
"17002",8.79178594384354
"17003",15.6579497503318
"17004",14.5505834615501
"17005",9.85140444551858
"17006",11.829060432263
"17007",13.4438008423939
"17008",7.22683927284107
"17009",5.08765947128636
"17010",10.7427954976611
"17011",5.0191887901764
"17012",9.0624695359672
"17013",12.8561385425464
"17014",17.5427962561934
"17015",7.5011536835655
"17016",10.2147932091828
"17017",5.41696280940791
"17018",13.2903826498852
"17019",6.65435062527053
"17020",12.8607011854959
"17021",13.4479209103905
"17022",30.2826881366638
"17023",16.4241737170542
"17024",8.21178363931183
"17025",8.26369821513595
"17026",10.5339782980504
"17027",9.87022580421258
"17028",10.8700731122675
"17029",7.13193641058501
"17030",12.8019302330007
"17031",9.12998062622231
"17032",13.0334258785742
"17033",9.22065349694647
"17034",9.75532524767191
"17035",14.3400027447028
"17036",15.4193832793983
"17037",27.4294137091427
"17038",12.6962444529517
"17039",3.57049199583926
"17040",8.61315607135465
"17041",7.28286987336389
"17042",4.01802717605565
"17043",8.09441736280193
"17044",13.2339139472113
"17045",9.81645316105563
"17046",8.73207057837928
"17047",16.7657124387884
"17048",8.14802419973788
"17049",4.39948745515124
"17050",7.58088508041577
"17051",19.1388473892295
"17052",4.92087874203206
"17053",5.8464990959077
"17054",14.3132209778022
"17055",5.19290148620526
"17056",17.4906793654088
"17057",8.5182233784827
"17058",8.04002839587897
"17059",4.98120499643483
"17060",4.80747831785259
"17061",11.3014935461941
"17062",3.88725893297761
"17063",11.20998455912
"17064",13.7684207316196
"17065",9.24716166516792
"17066",20.3000045398939
"17067",9.14079113439489
"17068",14.450455854211
"17069",8.63962507923371
"17070",7.52046341441736
"17071",23.49747770756
"17072",11.9598840432867
"17073",3.30439693749548
"17074",7.66715428220314
"17075",7.10224293917584
"17076",13.8747578113392
"17077",8.33510933641045
"17078",7.78511139021053
"17079",17.8772328622642
"17080",17.8174510496902
"17081",17.8150379383539
"17082",3.69217448097979
"17083",5.44440434589278
"17084",11.7697864371042
"17085",11.007113534125
"17086",9.60792634851508
"17087",11.4434763635763
"17088",4.17907038956221
"17089",7.16343879887274
"17090",3.70839838114431
"17091",15.8257421821324
"17092",14.0361424504953
"17093",7.09651788837562
"17094",9.56403220243137
"17095",9.36324411992538
"17096",11.1653669159018
"17097",16.0620584091139
"17098",17.5499810952407
"17099",7.31952619264825
"17100",10.2247361487001
"17101",13.0419661814551
"17102",13.6293466654251
"17103",10.9094734660901
"17104",17.7668196841407
"17105",17.5094417222472
"17106",15.5619441199119
"17107",6.80259705785097
"17108",9.45778671841822
"17109",11.1946135861047
"17110",15.6549904627357
"17111",4.61151221564488
"17112",7.2262038458546
"17113",8.51872186287173
"17114",36.8839027060252
"17115",6.55516824770562
"17116",24.2770722038128
"17117",13.4034185337548
"17118",6.14253216143748
"17119",10.2719045863255
"17120",8.32742237398339
"17121",2.36053166468585
"17122",12.4876852409693
"17123",5.39507613573549
"17124",4.45036145564256
"17125",7.14514975671766
"17126",19.2101969065934
"17127",6.55569191401033
"17128",16.2205964565289
"17129",12.0459347523862
"17130",4.88222985086608
"17131",5.75903240645825
"17132",8.87395326627901
"17133",6.14801041157036
"17134",7.16941662122248
"17135",10.5214008299204
"17136",11.9338962229869
"17137",15.675419802011
"17138",6.84207145124279
"17139",13.8079649364797
"17140",5.62916257051739
"17141",4.4443232688016
"17142",6.41579210645161
"17143",16.9885364975691
"17144",3.33894489322363
"17145",6.91673368665356
"17146",12.3885096792841
"17147",9.25477056099496
"17148",8.98594605246856
"17149",12.8503300701801
"17150",14.6585789067379
"17151",9.71318222876923
"17152",6.02377900780323
"17153",4.30910187619794
"17154",6.548531791462
"17155",9.68692734412248
"17156",7.15147478237628
"17157",13.8126468330078
"17158",14.5548712383742
"17159",13.5027871019832
"17160",7.65390008492126
"17161",10.0436617618021
"17162",4.93036488077053
"17163",3.28657198202876
"17164",15.8067196049006
"17165",13.4752255263715
"17166",6.35446480316388
"17167",7.67043314629985
"17168",10.1504289790427
"17169",8.22271693217005
"17170",7.44789327336086
"17171",8.6578044620934
"17172",16.2926898437445
"17173",7.26910895791997
"17174",6.14242786450525
"17175",5.22784705757411
"17176",8.9217530680563
"17177",10.5230903189594
"17178",12.9964649536621
"17179",18.2007718710139
"17180",37.8826695011036
"17181",16.5847277855727
"17182",16.82041381554
"17183",21.1274410410926
"17184",2.93972189266201
"17185",6.36411615968437
"17186",4.66105345814007
"17187",11.149029316327
"17188",2.36548086031699
"17189",9.51709038564206
"17190",12.8158151004621
"17191",18.0725277186465
"17192",7.87489203870047
"17193",24.3901970273179
"17194",12.4196598432902
"17195",11.424104509303
"17196",2.20375589154301
"17197",6.97757817758077
"17198",6.11725527194923
"17199",11.3958798261551
"17200",16.9797437116882
"17201",37.5839569363277
"17202",7.88845695954916
"17203",17.1627878405201
"17204",8.8743661322565
"17205",11.9824896090581
"17206",7.25073186252226
"17207",11.0933485607297
"17208",21.8204113478216
"17209",10.8998826011062
"17210",15.6202847738557
"17211",9.62379958692176
"17212",9.96646872409131
"17213",17.8764772698717
"17214",15.5041037743704
"17215",13.5693290079259
"17216",6.35364662729869
"17217",10.9552595577795
"17218",9.78612744157818
"17219",15.119871268249
"17220",14.0697267732328
"17221",22.8862833331301
"17222",13.4562585197225
"17223",18.6052003670695
"17224",9.80708724979725
"17225",5.05229993260611
"17226",8.908346392217
"17227",6.9401895635491
"17228",11.4822525206675
"17229",8.99489196130829
"17230",4.66599221237488
"17231",23.3880463830569
"17232",8.16897934923026
"17233",13.3099185726867
"17234",7.11400033216326
"17235",14.3837860693215
"17236",10.7190172616312
"17237",7.02546789007578
"17238",15.107907766772
"17239",13.8831243252979
"17240",7.99413376537961
"17241",7.38361936227824
"17242",5.87160359921875
"17243",11.0468486053944
"17244",15.3082909590089
"17245",13.0867524461303
"17246",4.89790711575841
"17247",6.10670522681241
"17248",9.64382729437605
"17249",7.09877227363947
"17250",5.76086980153107
"17251",6.83074173724381
"17252",6.4316297506975
"17253",10.579832123478
"17254",15.6585741768408
"17255",8.85456027861114
"17256",11.0525944029809
"17257",7.04807489380082
"17258",15.963920345671
"17259",7.39498858184933
"17260",9.75825738393966
"17261",15.2716534514449
"17262",7.40357304690586
"17263",18.6813649646438
"17264",9.80526159887147
"17265",11.9503447607879
"17266",13.8732672568757
"17267",10.9168840698786
"17268",22.7992479240629
"17269",14.0953387580043
"17270",10.1058434238951
"17271",12.303858152695
"17272",7.07401568816904
"17273",11.4722217251761
"17274",7.24272314262431
"17275",22.3644435463558
"17276",15.6837992864912
"17277",12.3459394505326
"17278",12.4154964268462
"17279",11.4011267208464
"17280",7.90937279590907
"17281",5.53482175817076
"17282",11.9929910716043
"17283",7.11592913277003
"17284",11.4613800065813
"17285",20.0237409838204
"17286",15.4824765671716
"17287",10.2268198530026
"17288",12.7329904483284
"17289",6.38420461941266
"17290",19.1447098384014
"17291",7.87385152655065
"17292",4.43309027686146
"17293",9.28065043617106
"17294",6.24804440718957
"17295",8.32850801228962
"17296",11.7354042519523
"17297",17.1976654789548
"17298",7.50940965872225
"17299",12.7925665946368
"17300",8.4366383768584
"17301",8.90946162573942
"17302",11.0967796192446
"17303",9.17361114606206
"17304",21.2241884264021
"17305",3.87722851387778
"17306",4.88698446291794
"17307",7.11957098205132
"17308",13.5270808707986
"17309",8.18170572431382
"17310",15.7253622534714
"17311",6.63248887555788
"17312",9.95367792608847
"17313",12.305927505718
"17314",6.25150745085814
"17315",13.2642787761564
"17316",12.5413507395167
"17317",13.130534505897
"17318",3.13861525249772
"17319",10.7590163596387
"17320",2.68343610258805
"17321",8.94474697557847
"17322",24.3260837424189
"17323",11.2579263254392
"17324",8.92555928670466
"17325",14.1952046991981
"17326",17.5458522310518
"17327",8.95256192840528
"17328",9.92804096891532
"17329",13.7763931131899
"17330",9.42063983754671
"17331",5.69214866619186
"17332",26.7625940560204
"17333",6.458103740871
"17334",6.93147843865428
"17335",13.9336351755056
"17336",5.91714071499148
"17337",17.7635220102187
"17338",3.88167709824954
"17339",6.39814911788778
"17340",12.4566162464354
"17341",13.4154024120752
"17342",4.60965991940925
"17343",18.0613563307727
"17344",9.61011355111037
"17345",4.43914644596499
"17346",12.7400712901987
"17347",2.19899423341775
"17348",9.68379352104358
"17349",12.9502835246323
"17350",8.5482828811706
"17351",7.26578619334914
"17352",10.8092314543405
"17353",5.49325626301792
"17354",13.1366606286342
"17355",8.68742180423786
"17356",13.6408314032083
"17357",11.7579930591164
"17358",6.29545112849196
"17359",9.08486341384257
"17360",10.0701981721051
"17361",5.30540350357982
"17362",9.09607646231087
"17363",11.4341634188504
"17364",12.3147481093688
"17365",4.45362244807574
"17366",13.5099521069589
"17367",13.3198384676918
"17368",29.4154308571193
"17369",8.62397484592891
"17370",2.34727355937197
"17371",5.60559413375908
"17372",6.3086265915718
"17373",30.2826881366638
"17374",15.2213271912839
"17375",25.1714183670592
"17376",9.3663089028435
"17377",7.66953780310213
"17378",11.5174773424377
"17379",9.01804328288125
"17380",16.1242759127378
"17381",10.8679964430555
"17382",1.38762868665466
"17383",7.34430420202201
"17384",20.083708845297
"17385",6.9440027951818
"17386",16.1633060280092
"17387",17.5700288870632
"17388",11.5284379055621
"17389",6.61008917463296
"17390",7.60815423286154
"17391",6.15402694495267
"17392",10.8270455253173
"17393",13.3747726266673
"17394",9.97506719303157
"17395",4.12421507833388
"17396",9.16371578619225
"17397",23.7942650217097
"17398",15.7057210938583
"17399",9.37948835922077
"17400",17.0275722003795
"17401",20.2739060930976
"17402",6.70585257692181
"17403",2.98725667687877
"17404",8.13035108992749
"17405",10.7610267832146
"17406",11.3498769441867
"17407",13.2912349873426
"17408",8.82242208478497
"17409",15.8109333618752
"17410",9.71890873651893
"17411",8.01321221559229
"17412",7.97564896558684
"17413",10.8760374300862
"17414",6.77804464522222
"17415",13.7149648099636
"17416",25.9684921741459
"17417",8.81921612243017
"17418",8.95594634582672
"17419",13.598017853564
"17420",17.8048289160246
"17421",9.1018913131937
"17422",9.2058054311608
"17423",9.45908412050986
"17424",4.13882777450702
"17425",18.2077025746491
"17426",16.3457986335365
"17427",7.0092428862382
"17428",11.4568443426135
"17429",7.67040397536114
"17430",14.5032742894685
"17431",4.60589539367324
"17432",8.74332261875242
"17433",10.1590147793252
"17434",4.90420365200188
"17435",11.6994558012211
"17436",14.4083253458113
"17437",8.741355463612
"17438",4.74887115915719
"17439",10.6793064285588
"17440",10.8572881974556
"17441",8.72505543548952
"17442",18.3715706000182
"17443",9.48139145589451
"17444",8.60915377403337
"17445",12.0641677868315
"17446",5.81540455109467
"17447",7.31424269025919
"17448",22.021736709451
"17449",5.75242295037887
"17450",10.6310609859047
"17451",1.52524996904835
"17452",10.8015957760487
"17453",4.97477119788482
"17454",19.2819401615409
"17455",11.7632891824731
"17456",11.1308583416202
"17457",10.5679842823681
"17458",21.1534069087288
"17459",10.0633944193488
"17460",15.9492913443014
"17461",11.6471357910594
"17462",30.7515081330344
"17463",8.03106607715138
"17464",8.50871631030405
"17465",5.08973874233368
"17466",5.39307925411727
"17467",11.2224882291667
"17468",9.75696772560964
"17469",19.902157913254
"17470",4.30650210630763
"17471",5.72607743635277
"17472",8.8841844958524
"17473",37.368671192798
"17474",7.63687860683194
"17475",13.7335637253722
"17476",17.7373061624124
"17477",6.69263786408987
"17478",8.18704156236873
"17479",9.9351263667669
"17480",9.92586550660265
"17481",11.2910728315335
"17482",12.303790219447
"17483",6.43935202010083
"17484",13.5933802167509
"17485",8.41166607464712
"17486",7.90936791515308
"17487",8.3480604965213
"17488",8.55575932964437
"17489",13.9833633377045
"17490",3.79145688092783
"17491",7.75605899143454
"17492",8.32024956836455
"17493",10.1420081771416
"17494",5.09517989986394
"17495",10.8866827972372
"17496",4.72329704854244
"17497",11.34992869507
"17498",7.53707936331745
"17499",10.274549381961
"17500",9.17851586754797
"17501",6.5912111802794
"17502",19.2508557988077
"17503",8.8584662614698
"17504",20.0352098578972
"17505",13.704523553737
"17506",9.86379432306956
"17507",18.2654585307093
"17508",8.52177210350411
"17509",17.1695712896635
"17510",4.22959861014893
"17511",8.3840410636581
"17512",14.1055608338477
"17513",15.5366598251102
"17514",2.95982258255963
"17515",9.28060024389926
"17516",11.6850172031455
"17517",4.11786315607068
"17518",9.42862936322064
"17519",5.10940833145266
"17520",9.97139508725893
"17521",11.4848414539987
"17522",10.722078412036
"17523",6.25743429306345
"17524",15.0993858452475
"17525",13.7844454158743
"17526",8.02772271983554
"17527",9.11453209682184
"17528",11.0164509149024
"17529",15.698137374447
"17530",17.5345654255199
"17531",6.66634759837632
"17532",7.60647904044225
"17533",14.7148483975198
"17534",14.2501276537804
"17535",9.26378049319448
"17536",12.8074027070937
"17537",17.6063207934635
"17538",7.35757054804931
"17539",10.6517660846008
"17540",5.54542471409204
"17541",12.5413507395167
"17542",9.60841349303426
"17543",4.02810936023061
"17544",6.77314624792247
"17545",23.4785900093457
"17546",15.0945482613211
"17547",2.27005876397777
"17548",4.34867720817752
"17549",9.03121816280095
"17550",23.4425569641607
"17551",8.75716141327497
"17552",10.9907496290545
"17553",9.20165640034364
"17554",14.1698033575022
"17555",7.67724212781953
"17556",13.1853547208637
"17557",10.9674733169321
"17558",26.7637268689411
"17559",12.8838217491525
"17560",1.38942856895559
"17561",3.69044537886615
"17562",3.65796071581293
"17563",28.7875093603861
"17564",4.54140634153034
"17565",16.2063681244
"17566",10.3805937536861
"17567",9.82812724988836
"17568",5.54835929108083
"17569",11.0570678616366
"17570",5.70128975722387
"17571",36.8487466060287
"17572",24.2532033745112
"17573",12.8920289717313
"17574",11.2818757099935
"17575",2.36022300501815
"17576",3.05775716515195
"17577",4.5945720425476
"17578",12.253361327823
"17579",8.53569358233599
"17580",17.1502593797543
"17581",34.8071706009497
"17582",5.8374868889172
"17583",8.90467533877473
"17584",7.41733490724705
"17585",14.6443192337755
"17586",13.3965135067821
"17587",11.7728263464417
"17588",5.74446319399561
"17589",11.0642491187125
"17590",9.06288084236049
"17591",9.0437520872688
"17592",10.6907814668067
"17593",10.7008776370618
"17594",19.029831876563
"17595",8.24315240561347
"17596",11.7810441797408
"17597",5.00932279698096
"17598",10.7989989607319
"17599",7.49634506404285
"17600",12.334584646301
"17601",11.4930701768046
"17602",15.7848256934775
"17603",4.81628890470272
"17604",9.77901069014898
"17605",6.89434415393788
"17606",13.5337315278072
"17607",9.19081551837412
"17608",5.33634771404586
"17609",7.12226179662786
"17610",18.144790829646
"17611",8.10254050971226
"17612",2.27167252964313
"17613",17.2576989097243
"17614",6.72823410558514
"17615",14.1159891327293
"17616",15.4736313977946
"17617",13.0787909287986
"17618",8.76955015942025
"17619",13.8765606472242
"17620",4.22460670601268
"17621",10.1211060421068
"17622",13.6119836262452
"17623",10.6379705750895
"17624",13.9034111866709
"17625",4.60188285437306
"17626",8.12918903118229
"17627",10.0686599366089
"17628",11.8222375495988
"17629",9.76074264447378
"17630",6.57821723053072
"17631",8.3928001376678
"17632",8.08174065361197
"17633",10.0346507159014
"17634",9.91801002722853
"17635",9.21642641411602
"17636",10.4465107327015
"17637",5.6981998802154
"17638",15.6671779907344
"17639",8.91175597774148
"17640",11.1580628649267
"17641",3.75371816038416
"17642",10.3304249715567
"17643",7.86307726015161
"17644",4.65595191793278
"17645",4.14394487358356
"17646",17.8225229746291
"17647",8.98863493477143
"17648",17.4603343320977
"17649",17.4453738242984
"17650",12.1521143991821
"17651",11.489055424856
"17652",7.50542273708637
"17653",5.67569361603829
"17654",15.0470130915483
"17655",6.70213195133586
"17656",7.65090887686829
"17657",2.99172645871468
"17658",13.6068203372169
"17659",3.69407581330855
"17660",14.0686342213432
"17661",8.70576286558442
"17662",2.20273340670072
"17663",12.4201037140944
"17664",10.1930456564794
"17665",6.02239832930603
"17666",7.75345775718182
"17667",5.92179695698596
"17668",12.0854939799299
"17669",13.0847673677436
"17670",24.5869772796509
"17671",16.7140284808518
"17672",5.61350804632801
"17673",11.9211577235661
"17674",7.49031558231892
"17675",6.51298450736433
"17676",9.44534059915285
"17677",21.5926645742618
"17678",8.53114780208628
"17679",13.4491945200672
"17680",9.91567900084161
"17681",9.76086351793221
"17682",6.38420461941266
"17683",10.040516256284
"17684",4.17331568819628
"17685",11.2342026984752
"17686",3.05166067543912
"17687",5.77916518970882
"17688",12.9656477631996
"17689",5.5245635151613
"17690",20.94260217885
"17691",29.8450892908044
"17692",12.8182712019486
"17693",10.4663212168709
"17694",17.5569339851186
"17695",5.5219530145858
"17696",19.8032991660973
"17697",15.9255566184519
"17698",14.4930356369529
"17699",15.66997284228
"17700",7.68086518995568
"17701",17.4695522763696
"17702",12.0145504346367
"17703",16.7541935658951
"17704",3.33114833276684
"17705",15.9200653380247
"17706",7.74771215712795
"17707",8.19416662646429
"17708",10.3393400172155
"17709",12.7854766051911
"17710",9.58377426963197
"17711",6.16882179466118
"17712",3.94065176230232
"17713",9.52160197954655
"17714",4.6845118923211
"17715",12.3106750555798
"17716",2.69100198267122
"17717",10.5159904869888
"17718",11.7899328198527
"17719",12.4142054841468
"17720",12.9265601093479
"17721",4.77917172836
"17722",10.0448620218429
"17723",13.5909111974546
"17724",14.1313307002308
"17725",5.10091273555079
"17726",12.3176277918114
"17727",13.5379986542971
"17728",8.96506452982541
"17729",15.2049319222745
"17730",2.36166820306898
"17731",10.9751691878493
"17732",11.2466434906475
"17733",5.58054079926391
"17734",3.69545668321604
"17735",5.94306981855802
"17736",8.95428353144294
"17737",10.9496071130956
"17738",25.0232745920252
"17739",7.77584354063875
"17740",9.96096809996598
"17741",12.9439617534688
"17742",8.83087537966399
"17743",0.644233775241446
"17744",8.50555996606561
"17745",7.78009886769438
"17746",6.02966739231985
"17747",4.1931423534859
"17748",12.7982743451414
"17749",13.2361981055029
"17750",4.44879046061335
"17751",6.37028647893691
"17752",13.5057073127149
"17753",8.01222046263497
"17754",15.9224139361232
"17755",9.05647927327952
"17756",12.9143057813603
"17757",9.73830945424911
"17758",11.2451398063011
"17759",7.47782908714949
"17760",9.13306271255342
"17761",4.00632517462099
"17762",6.32580353196049
"17763",9.78001405935818
"17764",7.00437631526353
"17765",7.92169466265207
"17766",5.33290921972667
"17767",18.1326383520595
"17768",11.1635703989327
"17769",15.7671706679689
"17770",5.95957939568501
"17771",8.16969860871431
"17772",13.5944773677481
"17773",11.737344277305
"17774",11.4179640590079
"17775",8.33583366452389
"17776",23.9621910003715
"17777",27.8406067568133
"17778",19.3528977033687
"17779",9.97981037517084
"17780",9.03651641784202
"17781",14.7788753313411
"17782",6.90852907356824
"17783",15.780326163011
"17784",8.29046901761503
"17785",14.5428212593651
"17786",3.64487710982281
"17787",2.36722587132941
"17788",16.2028681822499
"17789",8.39727507870091
"17790",15.6422288793215
"17791",10.669779153895
"17792",7.62589231466963
"17793",4.35403561580849
"17794",9.00244559115306
"17795",16.5068420185933
"17796",8.11178326626398
"17797",21.1890218172744
"17798",5.95235262936748
"17799",9.41700309886488
"17800",6.69786701629027
"17801",7.01618028484508
"17802",9.80824418044557
"17803",9.73312012039781
"17804",12.4448936165737
"17805",23.7364467889988
"17806",9.77688499247949
"17807",7.3088279389628
"17808",2.7004597222197
"17809",10.6616892942511
"17810",8.49380968303331
"17811",9.5201414839911
"17812",8.13257704191692
"17813",15.9267536386603
"17814",16.3153011609835
"17815",7.1227948318418
"17816",11.6571309923928
"17817",6.82399976847137
"17818",6.14119886357283
"17819",9.81327868652411
"17820",9.95726838157658
"17821",7.05010103950811
"17822",9.7337831438285
"17823",10.3765129529738
"17824",6.36899317213982
"17825",5.79531965807746
"17826",9.697289154297
"17827",24.3033720193573
"17828",10.3613735892356
"17829",12.3525744578701
"17830",9.77086543026753
"17831",10.6282708559724
"17832",17.3960931666104
"17833",13.5706230868922
"17834",7.33726944099771
"17835",8.39276910697812
"17836",10.0837702592481
"17837",13.6989821613231
"17838",10.4835245417432
"17839",5.28634296749703
"17840",12.9893189972702
"17841",15.8581772658259
"17842",5.22145009156452
"17843",11.2614223843678
"17844",5.57606756747093
"17845",15.5794792593078
"17846",16.2151713166706
"17847",7.79185957299762
"17848",4.75149324711214
"17849",4.3971773969859
"17850",3.83996775416532
"17851",11.4324812683176
"17852",6.73173053435374
"17853",37.9132664627589
"17854",6.30709804035594
"17855",5.53336236532498
"17856",2.9246520972313
"17857",14.7698482902318
"17858",12.682910682942
"17859",16.1893442957763
"17860",12.0043112773379
"17861",13.9016048112576
"17862",11.4596220023911
"17863",7.93106481376625
"17864",8.75284180747439
"17865",13.9931952845234
"17866",6.13793998632423
"17867",10.76662283006
"17868",5.25674761575185
"17869",5.62963806963157
"17870",10.2095420457362
"17871",11.1500115215654
"17872",12.2503581537344
"17873",5.96723754832958
"17874",9.36147072229395
"17875",14.6085192758958
"17876",13.5894583437094
"17877",6.70113901371646
"17878",12.7545141709871
"17879",35.0002219496021
"17880",7.28286987336389
"17881",8.88721012741435
"17882",6.13098741963984
"17883",10.0965470143853
"17884",15.0298453722441
"17885",14.1322611333932
"17886",11.1068382758331
"17887",13.2399954803727
"17888",12.3835708203633
"17889",7.52887727337009
"17890",8.35063617601452
"17891",15.3253553788627
"17892",8.88564512781812
"17893",7.03954324157027
"17894",13.5398989870507
"17895",11.5126457828661
"17896",8.36397583109756
"17897",6.11604005160276
"17898",9.77466977777708
"17899",13.2911989834984
"17900",9.29735127337568
"17901",6.94934880281583
"17902",9.18402892924708
"17903",6.45268985195118
"17904",15.8155725604974
"17905",13.4743678438711
"17906",23.8532583882812
"17907",13.1511951364805
"17908",15.284354721071
"17909",12.9135582627889
"17910",8.31353338841937
"17911",10.827617724869
"17912",3.52750163640746
"17913",15.2234503955167
"17914",10.2224682244544
"17915",15.7142738228226
"17916",9.30318600966787
"17917",10.9609972121041
"17918",10.7540761938856
"17919",9.04754697743087
"17920",21.2068443515852
"17921",11.0470051956292
"17922",12.4272260797204
"17923",13.7785917272696
"17924",8.97704031924243
"17925",11.4123519056436
"17926",2.36022860741753
"17927",9.55713751754443
"17928",4.0245781368096
"17929",8.31263476265401
"17930",9.89975115636851
"17931",4.38779484197548
"17932",11.9151278500002
"17933",6.90033824530771
"17934",6.89814883769085
"17935",13.3369947456903
"17936",9.06898069352149
"17937",13.3652385165072
"17938",9.57701524472246
"17939",6.94108633948682
"17940",5.57093102976454
"17941",11.6162459054712
"17942",11.549659360592
"17943",19.9705798759569
"17944",5.70823208564465
"17945",9.20772155965849
"17946",15.9165648749425
"17947",5.46899615476886
"17948",20.2031578813004
"17949",21.3120680051155
"17950",14.5043465096845
"17951",6.96400319157721
"17952",7.43160756173294
"17953",16.8208713535143
"17954",7.61107737857081
"17955",11.4148811663057
"17956",5.9746736838585
"17957",6.587072620377
"17958",11.5297164402215
"17959",6.14042419368924
"17960",6.60209527856453
"17961",11.8743434325163
"17962",6.92394509295792
"17963",3.07444034304044
"17964",8.68026677385777
"17965",10.6385976908939
"17966",5.68171014925139
"17967",11.315368622606
"17968",11.4615045175453
"17969",4.7699015374336
"17970",5.75867317668362
"17971",13.0967611230867
"17972",4.98163690881066
"17973",3.64855026802996
"17974",21.2648650641748
"17975",10.0402243885974
"17976",14.0033303466579
"17977",8.29968143552754
"17978",9.13025741476376
"17979",9.59808943674864
"17980",9.556252180896
"17981",3.80547851900392
"17982",11.5336970011973
"17983",10.351720756697
"17984",17.295032986396
"17985",19.6332318847362
"17986",9.54611665008036
"17987",6.69778916088251
"17988",16.5123310204827
"17989",9.22593455312516
"17990",11.8369403701411
"17991",11.6926160567887
"17992",3.86149771496235
"17993",12.2974333794668
"17994",6.87125274409004
"17995",13.2489767717684
"17996",13.0823982559269
"17997",7.84633744871807
"17998",4.66180367776665
"17999",10.0034716201717
"18000",9.45685014600302
"18001",13.7353207872255
"18002",8.56791762632627
"18003",23.5065965012229
"18004",3.06962719374695
"18005",5.99312609052061
"18006",16.5715440567418
"18007",4.2940543484429
"18008",8.94116590479997
"18009",9.45740558451
"18010",13.4789658363285
"18011",10.3967982433794
"18012",16.5597710516241
"18013",12.9295885854625
"18014",13.5141463474867
"18015",7.18720795569699
"18016",10.9792458023734
"18017",9.38334032438469
"18018",11.3887310941257
"18019",18.4242503333474
"18020",8.85535706649477
"18021",6.87500975745468
"18022",15.6548329815737
"18023",12.479366376977
"18024",7.38684770449213
"18025",15.3254302587328
"18026",25.5538768071958
"18027",10.6739228045129
"18028",11.2669368066142
"18029",2.28393508271421
"18030",9.6334415536062
"18031",11.6963317683253
"18032",9.84224705254937
"18033",10.3911932098582
"18034",12.035627859109
"18035",12.0511272836751
"18036",19.0281329421261
"18037",17.6866251094882
"18038",6.54821831317538
"18039",8.17546771577523
"18040",13.3948747441457
"18041",9.8138919039129
"18042",15.7379366898273
"18043",9.71219858804461
"18044",11.1643215968155
"18045",11.2296016325617
"18046",10.2137418152451
"18047",8.01222046263497
"18048",12.0227917813076
"18049",9.42113965892684
"18050",6.74816409085383
"18051",11.6358960217007
"18052",7.37829323962913
"18053",7.03085314602694
"18054",8.78611551704612
"18055",17.8770537738725
"18056",8.07889751038925
"18057",9.93150502920813
"18058",7.37996030191677
"18059",12.3972710407102
"18060",8.01617087907286
"18061",3.30033325482918
"18062",13.9398350744054
"18063",9.18347703441277
"18064",6.73772693485731
"18065",8.93488644066684
"18066",11.8270741555636
"18067",5.26948734702949
"18068",13.2533719529377
"18069",4.13878293332247
"18070",3.66187717438379
"18071",10.0937598749177
"18072",4.14550677351056
"18073",20.3220436792946
"18074",10.0814243509706
"18075",16.2204229325741
"18076",9.52724224901023
"18077",28.8467833023309
"18078",17.3982015919909
"18079",9.57337410622281
"18080",9.72483810980281
"18081",4.43529737219636
"18082",11.9555094716651
"18083",10.334678292135
"18084",17.3268944624823
"18085",21.9279516522881
"18086",8.87817973070574
"18087",10.9628409456341
"18088",9.09271427338287
"18089",4.14149216369245
"18090",9.93445156699863
"18091",8.52060075655135
"18092",9.10912041642242
"18093",6.05414466240031
"18094",30.2232601799523
"18095",12.9484663610847
"18096",7.65348345277761
"18097",8.37822357322576
"18098",7.49634506404285
"18099",5.5486878656428
"18100",6.02604674784494
"18101",12.0971254268344
"18102",29.4117368075709
"18103",5.9793621762717
"18104",8.3096177756547
"18105",7.19877680689371
"18106",15.9684038561887
"18107",7.27624969943604
"18108",13.9437395747943
"18109",4.93169585731715
"18110",7.48215965561911
"18111",5.76168764044174
"18112",6.14427812368297
"18113",11.7362212920619
"18114",11.4142597940812
"18115",6.37405793395883
"18116",10.7560914959617
"18117",16.32891012387
"18118",5.53670985594673
"18119",13.8900351856802
"18120",19.2344868369472
"18121",6.46711939803642
"18122",14.4986228939752
"18123",23.3629048144378
"18124",13.6682989974883
"18125",9.38676424031554
"18126",7.6262798336772
"18127",4.90277998047379
"18128",8.50682529133671
"18129",5.49325626301792
"18130",6.37127536561158
"18131",15.9556647724819
"18132",15.330615588494
"18133",35.0336418099944
"18134",5.01275647721177
"18135",6.94493495873062
"18136",7.42523944078925
"18137",9.14079113439489
"18138",15.9700864249362
"18139",19.8023202210939
"18140",7.61427046099685
"18141",9.13745680559236
"18142",10.688427054252
"18143",6.86803064076663
"18144",5.26566745916793
"18145",19.4868344996575
"18146",12.2751760187533
"18147",7.80797008281661
"18148",5.6263980665468
"18149",11.7322515710679
"18150",37.6775794898036
"18151",6.95925093733121
"18152",15.6675225151139
"18153",15.7675435319163
"18154",7.20113361531716
"18155",14.0171661494086
"18156",9.6917607993912
"18157",8.58189055573931
"18158",6.88612391875493
"18159",17.0229120818851
"18160",5.60058791762019
"18161",6.96610601848086
"18162",5.81540455109467
"18163",5.47810719870176
"18164",14.0290340452544
"18165",6.74899703109897
"18166",6.99748288103152
"18167",12.8122660480598
"18168",9.74927496615205
"18169",8.62646022108402
"18170",6.43903162306407
"18171",15.8534441319532
"18172",7.03032888567397
"18173",3.72888976960304
"18174",6.06150659914893
"18175",11.2908122492833
"18176",17.5666315022623
"18177",17.9546621662369
"18178",13.8196284211184
"18179",17.0281463042688
"18180",19.229830134156
"18181",22.3378333179789
"18182",13.0362311099312
"18183",6.54249657881535
"18184",10.1855644439665
"18185",15.7673506953693
"18186",8.38584098305745
"18187",13.4680659993585
"18188",5.72699241650133
"18189",18.1537463464414
"18190",11.5907839917745
"18191",9.30318600966787
"18192",21.9150625746968
"18193",13.6107842018549
"18194",7.33364281421643
"18195",15.7718935934914
"18196",11.5877211601269
"18197",8.9602864762818
"18198",8.20322232844572
"18199",12.300087659469
"18200",4.80596180975265
"18201",7.22841785638879
"18202",10.7146072662421
"18203",9.04597957698103
"18204",11.8321843705943
"18205",14.7535469782273
"18206",14.3390005034509
"18207",13.4827044073732
"18208",12.2535198828228
"18209",9.76074264447378
"18210",17.8661956510472
"18211",6.94133073284853
"18212",4.85114424494964
"18213",16.5117355172746
"18214",7.49637042201275
"18215",9.89341077641712
"18216",9.80073502471487
"18217",7.50617516709201
"18218",6.7996258907133
"18219",11.2539542727654
"18220",7.2931486084799
"18221",19.6835769865789
"18222",11.7936781482567
"18223",15.6567390043557
"18224",7.87348522798671
"18225",7.52301734282937
"18226",11.158083313714
"18227",12.58009467813
"18228",13.5421850685483
"18229",0.644233775241446
"18230",5.34833994363687
"18231",6.8120508247274
"18232",16.243419593293
"18233",6.15027517714588
"18234",13.5218038456678
"18235",15.7142319529295
"18236",5.21647619923985
"18237",5.93785907314897
"18238",11.1707229530119
"18239",13.2035063803695
"18240",9.2584929164844
"18241",9.0839074779885
"18242",19.8945464180388
"18243",9.14993120053065
"18244",8.1667496748458
"18245",8.93637086770574
"18246",17.9748830412786
"18247",7.30379877268125
"18248",5.3693486670523
"18249",4.44387179058871
"18250",13.1364906119907
"18251",27.4865722249346
"18252",21.209450835045
"18253",15.2213271912839
"18254",7.3885537163283
"18255",20.7653551045408
"18256",11.1391623409117
"18257",5.95439153063394
"18258",9.834450634145
"18259",9.04245061537831
"18260",8.68659364944264
"18261",5.95023224239571
"18262",14.8216367924772
"18263",39.2171987195924
"18264",7.19928948123605
"18265",10.8257142248138
"18266",19.0426356110357
"18267",20.1058843370648
"18268",13.6880802985725
"18269",5.41332288297986
"18270",16.7025672615333
"18271",5.21210389013716
"18272",6.6983317634716
"18273",7.34448744929107
"18274",12.6584649536537
"18275",17.3924848201492
"18276",12.7027202609031
"18277",11.0768299729866
"18278",12.159068264162
"18279",10.795040208321
"18280",8.49402128653093
"18281",5.49140098748973
"18282",4.58881646561274
"18283",12.2070442512017
"18284",10.5350017640304
"18285",11.4793718838775
"18286",5.53482175817076
"18287",8.1173842433454
"18288",10.0167276882952
"18289",10.1616310600646
"18290",12.45981846689
"18291",6.02571585366913
"18292",15.0136589158705
"18293",5.27978821734941
"18294",16.4463782634802
"18295",8.72169939139692
"18296",15.9708778256445
"18297",6.30827277530626
"18298",12.1660217589251
"18299",13.4384276014542
"18300",13.8884508187019
"18301",29.5261809259036
"18302",2.3687630149562
"18303",12.1685573378202
"18304",16.5397898665037
"18305",8.18294076409195
"18306",8.4651781653878
"18307",8.35649920872108
"18308",14.6160412642074
"18309",8.20027975974909
"18310",6.70846558018371
"18311",12.4832535896574
"18312",4.17591290604715
"18313",4.38727613903662
"18314",5.58955656173609
"18315",18.736429810733
"18316",25.1125948958256
"18317",13.0105779113481
"18318",13.5960281212994
"18319",5.82341996196176
"18320",13.8787874780326
"18321",25.1729902302221
"18322",12.001883207254
"18323",12.8437925647706
"18324",8.68793084977449
"18325",5.78950210025607
"18326",9.14373536345862
"18327",8.50606495520208
"18328",13.6192854493648
"18329",15.695832057343
"18330",6.85261964141163
"18331",15.2982792055445
"18332",5.01102130540944
"18333",3.05385142455791
"18334",12.5783409717989
"18335",4.23751283557438
"18336",6.23781194073539
"18337",11.6774171659217
"18338",25.5731950465214
"18339",7.65670106144233
"18340",17.4668951720751
"18341",8.53382301812574
"18342",3.51987659940646
"18343",12.3459394505326
"18344",6.47519976845356
"18345",11.1291274793651
"18346",17.5184891409664
"18347",9.98175389511489
"18348",13.1793283652801
"18349",17.6506631315937
"18350",17.9560635593113
"18351",10.958956556162
"18352",6.61481742722984
"18353",10.5357052284241
"18354",13.2919819403073
"18355",17.5708032845975
"18356",24.3278481229191
"18357",9.67153064110587
"18358",8.91535261329426
"18359",13.4268349207608
"18360",4.64507300661541
"18361",9.48087798443163
"18362",5.89482362355248
"18363",16.3486399809989
"18364",11.0512593132734
"18365",10.6163054813971
"18366",7.17891340107022
"18367",9.86523287782401
"18368",11.9457018072266
"18369",12.360036863459
"18370",11.2937096396544
"18371",6.84532127199658
"18372",10.994453155374
"18373",13.1266045374423
"18374",8.50677380053597
"18375",11.4477922379486
"18376",7.99174856923496
"18377",6.27309675865511
"18378",9.78017222315
"18379",10.1730854087241
"18380",12.9151656841501
"18381",12.3420943131532
"18382",9.11172590200784
"18383",10.7387039228771
"18384",12.4720013594255
"18385",8.00702818480373
"18386",13.3367096745687
"18387",0.644233775241446
"18388",8.51210398021267
"18389",13.3861263624109
"18390",4.11016472694581
"18391",9.68960818722282
"18392",11.4893359159509
"18393",7.98872078421867
"18394",8.29338025245757
"18395",13.8980944441937
"18396",8.15817996860694
"18397",14.2210139929542
"18398",16.0797781067238
"18399",10.2453769878816
"18400",5.94381173648529
"18401",20.2479203073187
"18402",9.89798250877502
"18403",6.84532127199658
"18404",18.0223257128806
"18405",33.5585782657785
"18406",16.0112450203585
"18407",6.70463658646989
"18408",5.08795878198115
"18409",10.3009612296558
"18410",13.4054901114217
"18411",4.36958880647071
"18412",6.13546139089425
"18413",19.234390727728
"18414",8.50083286875029
"18415",10.2096471139453
"18416",18.9147564599551
"18417",12.1925928699966
"18418",6.11593353965505
"18419",8.36500368361016
"18420",5.99202899570274
"18421",10.3644402619725
"18422",16.8512687667861
"18423",11.7877046071902
"18424",12.2108977669612
"18425",10.6510108447077
"18426",12.097865206335
"18427",11.6626400301228
"18428",10.2124906500171
"18429",9.65199702177755
"18430",17.2796230805223
"18431",8.65759910022218
"18432",4.45919439807949
"18433",16.0658662782501
"18434",10.2500840269448
"18435",6.79348689187394
"18436",14.0374249877757
"18437",39.1546039147272
"18438",10.7524136451716
"18439",13.8643168472121
"18440",4.98774054644262
"18441",7.60418216623221
"18442",13.2339105961928
"18443",21.5072192924601
"18444",6.99816460808366
"18445",10.3579328702019
"18446",10.2768817515379
"18447",17.5519728239106
"18448",19.1387094620402
"18449",25.2890968200658
"18450",10.3620319008808
"18451",9.20084178778765
"18452",6.39165871674427
"18453",8.66343197318029
"18454",15.7875754234327
"18455",9.70924980641766
"18456",11.1145865091925
"18457",9.49849947729178
"18458",11.7063439907685
"18459",14.0303550900902
"18460",16.1087085078378
"18461",13.9829444784539
"18462",17.7822656561375
"18463",6.48637613600977
"18464",12.3459394505326
"18465",13.9093060266955
"18466",19.2608906076502
"18467",16.8341578993086
"18468",9.56443310638878
"18469",9.05083432716371
"18470",13.0860105589693
"18471",21.2028348328385
"18472",12.3153090789979
"18473",13.9036751130342
"18474",18.2491659274968
"18475",4.1373678291128
"18476",17.1233550512328
"18477",7.03423757138937
"18478",7.42145351203502
"18479",12.7794717172865
"18480",10.5440164991178
"18481",8.03881418499571
"18482",8.02680919172574
"18483",15.1396049642259
"18484",9.58948222739255
"18485",8.12865193301948
"18486",9.1115853126397
"18487",3.64159042345409
"18488",13.5374648195361
"18489",7.07230264684664
"18490",17.9618016894089
"18491",11.4931047646864
"18492",2.51792946239292
"18493",17.2808940610981
"18494",11.117289585863
"18495",11.3527574035825
"18496",11.7824719134655
"18497",10.4557570362334
"18498",3.92898466179476
"18499",11.1350689890185
"18500",15.7672100270548
"18501",9.14013989555775
"18502",6.17038451205545
"18503",17.1569470452028
"18504",13.5321914989903
"18505",10.5909278193331
"18506",12.2037108206462
"18507",7.1400595130786
"18508",5.72057834685874
"18509",8.67780176202247
"18510",4.61876371432778
"18511",12.9312631603117
"18512",21.4833627934909
"18513",6.1401869802744
"18514",9.94406639921328
"18515",14.2533974590007
"18516",5.59958741917451
"18517",5.85045358750622
"18518",5.35972458402874
"18519",7.74512218411157
"18520",6.24069049494578
"18521",14.5325714681737
"18522",9.99797770075835
"18523",5.95023224239571
"18524",3.15955638329137
"18525",6.30470865789393
"18526",21.7094914655333
"18527",17.3819702729084
"18528",11.3451150996667
"18529",13.0940091731323
"18530",14.6247589079951
"18531",17.8764772698717
"18532",12.7774017701545
"18533",5.83029593646273
"18534",6.1301086100688
"18535",4.4444891587139
"18536",11.9626146694868
"18537",5.83277054989931
"18538",4.13723969897775
"18539",4.604613143877
"18540",15.1000887239621
"18541",17.5369569576475
"18542",14.0526942059815
"18543",8.12362555854573
"18544",9.69815498873457
"18545",9.55416473573726
"18546",14.5990524111417
"18547",10.3549466967237
"18548",7.10243550517828
"18549",11.0910386118409
"18550",4.14149216369245
"18551",3.07220190143482
"18552",7.29878541717087
"18553",15.691898521019
"18554",14.7670562437417
"18555",8.7180163037528
"18556",24.2852732834212
"18557",13.617310829689
"18558",3.44750689625731
"18559",8.9385300370768
"18560",16.8405182498281
"18561",17.0668746677977
"18562",10.4639782309107
"18563",2.93187702527306
"18564",8.6578044620934
"18565",5.94990247987587
"18566",13.625930087315
"18567",12.3937465895767
"18568",7.52049343583015
"18569",12.8492974194918
"18570",12.1419764149273
"18571",11.0525944029809
"18572",6.67951891082435
"18573",13.554302793509
"18574",13.0315910744408
"18575",11.1560045800037
"18576",10.2247361487001
"18577",17.4890181114497
"18578",5.53419211964074
"18579",22.4663947955971
"18580",26.7625940560204
"18581",12.3912801752037
"18582",11.7186877496386
"18583",12.8541807991919
"18584",9.34994773162851
"18585",17.8117338171642
"18586",9.73645960718757
"18587",8.76208895938231
"18588",12.1534696082257
"18589",10.8335892364187
"18590",8.33761105663521
"18591",15.991192047694
"18592",10.1966195274208
"18593",17.1187040543979
"18594",12.3016410701922
"18595",11.514585951279
"18596",9.76121887985761
"18597",16.2141585042867
"18598",12.7982743451414
"18599",15.4553492870826
"18600",5.09828685686786
"18601",8.92817433894009
"18602",12.3210729633794
"18603",11.1459391057169
"18604",3.32385598179498
"18605",3.1397952297336
"18606",6.99699655658405
"18607",13.617310829689
"18608",7.10002362041104
"18609",6.00404227309044
"18610",5.50928220791905
"18611",8.93338848424824
"18612",18.5460483729562
"18613",10.8410585140997
"18614",13.3553085925319
"18615",10.9813319637756
"18616",12.6488021314551
"18617",6.95925093733121
"18618",17.9373043385763
"18619",7.63510372846116
"18620",11.4342036129372
"18621",11.0738430873985
"18622",6.23424522235982
"18623",8.6734441378866
"18624",3.18872042844806
"18625",8.68956392363916
"18626",4.12002262435755
"18627",12.89774787382
"18628",7.64099199058305
"18629",10.1902072748744
"18630",8.83661306558214
"18631",8.65347771054051
"18632",6.10600959944485
"18633",16.9896864391326
"18634",8.65302756167611
"18635",7.80239672280661
"18636",11.700897248585
"18637",9.43302429581325
"18638",7.18900757314709
"18639",9.48948818847886
"18640",8.38543362298844
"18641",7.1866199113791
"18642",6.3152335117715
"18643",6.13414139354403
"18644",6.13253773141486
"18645",13.5848796356338
"18646",7.60736111997576
"18647",10.5033225731786
"18648",18.5685878215002
"18649",10.3864043632728
"18650",14.09649078807
"18651",7.85701567776916
"18652",7.55400490125542
"18653",5.55078584576163
"18654",12.694644766789
"18655",12.159068264162
"18656",9.92108288955055
"18657",16.1564195386216
"18658",17.4519521425321
"18659",7.85000290912215
"18660",6.01943291435768
"18661",9.1867900746355
"18662",6.25788994142068
"18663",8.38962831468795
"18664",8.31626400691711
"18665",6.73642290245671
"18666",16.4697750125114
"18667",7.5106175461358
"18668",10.9856131325733
"18669",9.92181516146083
"18670",11.100017453507
"18671",9.14079113439489
"18672",11.5570943077983
"18673",8.90091405832639
"18674",12.3932739708345
"18675",7.49634506404285
"18676",1.38860639446409
"18677",6.34342429613084
"18678",14.9575267759878
"18679",3.04175357549552
"18680",5.85766887644239
"18681",9.80223579656187
"18682",10.2955952759979
"18683",3.87068792278245
"18684",21.4982085969427
"18685",10.443018091742
"18686",7.99803654043519
"18687",12.8134610366261
"18688",11.1864631272239
"18689",12.3459130479957
"18690",10.8567611119044
"18691",3.32371305926377
"18692",12.2489099891347
"18693",14.7539369523433
"18694",13.8981063942476
"18695",8.45059378944231
"18696",14.2173025045195
"18697",8.174744927304
"18698",5.76168764044174
"18699",6.79984217686261
"18700",17.954006273528
"18701",6.1240287636854
"18702",9.85689092209979
"18703",2.27682165483786
"18704",6.35647419669269
"18705",13.2749324332797
"18706",9.54884347903939
"18707",6.78567951533699
"18708",5.09528010387118
"18709",6.05060146441579
"18710",4.67013800470124
"18711",21.6449404027697
"18712",8.08956862436297
"18713",18.1212022361007
"18714",6.79962961049196
"18715",16.5486834052642
"18716",7.8671384991389
"18717",11.4043272938104
"18718",9.55368546162867
"18719",2.98234874017957
"18720",9.92977424503019
"18721",9.57008465009786
"18722",5.79447146788561
"18723",13.9850940296554
"18724",2.36121693042303
"18725",13.370182276917
"18726",15.711775678601
"18727",5.67825290182169
"18728",18.1350809509512
"18729",5.08614717132372
"18730",17.2192699229637
"18731",4.01493831391338
"18732",26.9468079519417
"18733",7.64682353315231
"18734",10.9204045932669
"18735",5.47131695502407
"18736",18.9905988257753
"18737",10.9332257289786
"18738",10.6305203117662
"18739",12.5871879801462
"18740",28.8802838633311
"18741",4.44724681793467
"18742",8.92644793507533
"18743",11.695543246541
"18744",5.55204425033171
"18745",17.0951694409365
"18746",15.9066178896704
"18747",6.25810376828318
"18748",7.18148848395147
"18749",13.502344847386
"18750",11.0126672389564
"18751",15.3154152933105
"18752",9.71219858804461
"18753",14.5620458565534
"18754",13.9924446427863
"18755",10.4489578306407
"18756",19.3687831403994
"18757",7.3489909443343
"18758",10.8804394220588
"18759",12.9531079638058
"18760",8.36526006902321
"18761",7.40994296571112
"18762",18.1159053235381
"18763",4.38898894578031
"18764",8.36500368361016
"18765",13.314783454584
"18766",11.274658563482
"18767",2.98011730573818
"18768",10.524864257921
"18769",11.1235978447135
"18770",12.18903916453
"18771",7.26218084850419
"18772",7.06148236867082
"18773",7.2800694938424
"18774",11.119562108747
"18775",13.8994854597463
"18776",16.8778752050074
"18777",9.06138016759774
"18778",8.04315156823021
"18779",15.8160672969935
"18780",8.9108358035401
"18781",12.1742802041875
"18782",11.0809187746774
"18783",11.707919389938
"18784",8.40893444332978
"18785",13.4944131148382
"18786",7.54333195233631
"18787",13.4186835559549
"18788",18.1717432880114
"18789",13.6537613362692
"18790",5.65350155147035
"18791",13.5360271516312
"18792",10.2473262340963
"18793",10.8321515065446
"18794",8.60981993984038
"18795",10.6485889491782
"18796",8.61463432369402
"18797",8.95581357667959
"18798",15.4725789669532
"18799",7.62912296036873
"18800",17.5034028187423
"18801",14.9193389743659
"18802",9.70058825074043
"18803",12.0657852560071
"18804",12.5948801696516
"18805",23.4010031579199
"18806",10.3222732529163
"18807",11.9494436212494
"18808",10.982702910855
"18809",9.39294303388114
"18810",17.2689849514394
"18811",5.6631608521112
"18812",7.22342659618448
"18813",6.66532910505159
"18814",9.67538457152984
"18815",9.83151117992661
"18816",8.60783935176392
"18817",9.7805762127646
"18818",6.98603955724147
"18819",9.73086147254299
"18820",4.39719303619843
"18821",16.82041381554
"18822",3.37464189776843
"18823",11.2709037183984
"18824",20.334244919074
"18825",16.7567857098642
"18826",7.20228087300831
"18827",13.7684511024665
"18828",2.26122320222285
"18829",13.0965357552214
"18830",13.3146177495469
"18831",5.55256092453342
"18832",10.7581536779825
"18833",20.3273787502298
"18834",9.24644892829593
"18835",3.17302924046785
"18836",6.09678053483427
"18837",9.11199841474158
"18838",9.6795273036421
"18839",11.3314772403674
"18840",13.624037469917
"18841",8.93487860667809
"18842",2.983448473279
"18843",17.8800234762412
"18844",6.24285088535461
"18845",9.6882350330492
"18846",17.0121997351479
"18847",9.0862458652674
"18848",14.6192255299445
"18849",12.1522206161738
"18850",14.7155882122777
"18851",6.93886025033827
"18852",8.48346774691997
"18853",1.38763815095512
"18854",6.62698957271958
"18855",9.64257187464491
"18856",10.8378153170286
"18857",13.9428784760953
"18858",3.481721965403
"18859",8.69518872005316
"18860",11.3817158159771
"18861",13.3665854397386
"18862",9.31411881532247
"18863",11.4887552652705
"18864",6.55760928499633
"18865",11.5002761134413
"18866",5.6594786336288
"18867",11.0752895090928
"18868",10.6081572106919
"18869",19.4429145345777
"18870",16.3997893768361
"18871",8.92460419377788
"18872",8.9862907720869
"18873",6.31757183192595
"18874",4.66665387795351
"18875",9.93292045347339
"18876",15.0680574890525
"18877",4.71297746780701
"18878",12.7519790421536
"18879",8.90125043471102
"18880",9.83111995336728
"18881",4.63123109530009
"18882",6.62076563303742
"18883",13.6281471928271
"18884",6.59802443831015
"18885",7.37485929261971
"18886",9.53659410535294
"18887",17.9501004491308
"18888",9.67482776612464
"18889",4.93206871981975
"18890",7.63098282860602
"18891",16.9404400091529
"18892",7.03582810290974
"18893",13.2725419825971
"18894",8.70517525593471
"18895",8.30726297132122
"18896",9.42048269764259
"18897",12.3147481093688
"18898",7.28067334448143
"18899",26.9468079519417
"18900",11.8827358860479
"18901",6.23853644596591
"18902",8.74210551114552
"18903",21.285048228712
"18904",7.34374679355659
"18905",9.24818810694981
"18906",11.6577714527181
"18907",19.1503633287067
"18908",8.53665405300096
"18909",9.46903426313826
"18910",16.1034789812194
"18911",5.27120295056987
"18912",6.60370510570247
"18913",8.81616518809683
"18914",12.0140981560376
"18915",1.38986627075305
"18916",13.3861263624109
"18917",11.6097307924594
"18918",13.8866522600954
"18919",18.1503320079386
"18920",4.75107464831245
"18921",16.6615025240723
"18922",9.54747705901245
"18923",5.52012047766802
"18924",11.3433399190025
"18925",15.662008092004
"18926",9.37245001277769
"18927",4.9557738182288
"18928",10.9709696783968
"18929",9.49117680150535
"18930",12.6750237044181
"18931",10.7146072662421
"18932",6.36253116798949
"18933",5.60010477601364
"18934",6.03189429499292
"18935",12.1620284355114
"18936",2.9860738200586
"18937",11.4569700123238
"18938",5.9631620654542
"18939",19.2317490506908
"18940",13.6730529176579
"18941",10.4631496453333
"18942",12.716086921381
"18943",15.728415511264
"18944",13.0307615697026
"18945",6.55061758140828
"18946",13.9971890026906
"18947",14.0053353931373
"18948",3.07003280840178
"18949",4.60448659455354
"18950",15.4982259040487
"18951",9.30660282201114
"18952",8.19137994833271
"18953",9.48736592450152
"18954",8.10446090685667
"18955",13.3937370585135
"18956",16.2438012280699
"18957",11.4797141222321
"18958",26.9156869909203
"18959",5.23521182548713
"18960",11.4003502647311
"18961",11.5282875517069
"18962",15.9004432393274
"18963",15.7350820126102
"18964",8.84040975524038
"18965",15.4758279914078
"18966",5.27102308192576
"18967",15.7966049369063
"18968",2.29211291247367
"18969",7.9725809279147
"18970",8.83006987426224
"18971",7.08954462300402
"18972",9.61110594976005
"18973",12.3967911985712
"18974",5.28259648162324
"18975",8.19634201092472
"18976",4.754985034356
"18977",7.98981161619441
"18978",23.7969860396235
"18979",5.52191188823745
"18980",7.28651139091495
"18981",7.00977463282322
"18982",12.3227422462916
"18983",13.5601660382972
"18984",9.75048199227772
"18985",13.6194248695907
"18986",11.4450093774576
"18987",29.7620011586824
"18988",5.65350155147035
"18989",10.4544749548682
"18990",21.4589775683571
"18991",9.52735762318444
"18992",3.84719755915499
"18993",10.6386284910614
"18994",8.36255604781309
"18995",5.02331133314994
"18996",6.38243814181741
"18997",7.49278761102348
"18998",13.4520832724824
"18999",5.71961381511115
"19000",9.44346133227716
"19001",14.0971766666608
"19002",22.2973800717603
"19003",16.3604158381127
"19004",11.902307203962
"19005",7.02491040278035
"19006",5.61898144321083
"19007",3.13944596242079
"19008",7.82699963804701
"19009",13.2836439513741
"19010",8.84603401334111
"19011",8.48029209484108
"19012",9.85949048861718
"19013",4.36447655408143
"19014",8.13183740344546
"19015",9.7694370053954
"19016",9.9111109725313
"19017",9.48130987446497
"19018",13.6330478650839
"19019",10.229729412371
"19020",6.71224342506353
"19021",10.5845078086524
"19022",5.06758734893246
"19023",5.55482334881782
"19024",7.34618352725484
"19025",14.1897469918982
"19026",17.6455390840972
"19027",8.1585490833237
"19028",9.80242495822686
"19029",15.2582954727447
"19030",11.437088697569
"19031",13.3153802306781
"19032",14.8055680982679
"19033",8.6374717463208
"19034",12.3420749238711
"19035",7.29826625662349
"19036",9.92953384442308
"19037",9.91484901770665
"19038",13.3853226856148
"19039",7.28695541489819
"19040",5.29103319219208
"19041",6.8432833429288
"19042",5.84907463235469
"19043",11.3265165378616
"19044",10.5579113157662
"19045",14.204815556127
"19046",8.79610485837271
"19047",18.3722403331457
"19048",16.3406161066035
"19049",12.787337123661
"19050",8.0779357747494
"19051",8.59986906280034
"19052",26.8780763762391
"19053",10.8324292687982
"19054",9.32133127058665
"19055",13.5419048850671
"19056",12.8760854104261
"19057",11.5679919268991
"19058",26.9756028082757
"19059",8.06090231668486
"19060",8.9602864762818
"19061",11.4945328363521
"19062",13.4986799365655
"19063",3.0673337373555
"19064",8.83582237759875
"19065",13.0971482104281
"19066",8.52393455331594
"19067",6.93495712147352
"19068",9.93865284854066
"19069",15.6998473821373
"19070",4.87937477510838
"19071",1.54593227603269
"19072",13.4081806074668
"19073",17.6874445014248
"19074",17.0441324521618
"19075",8.05053327871055
"19076",13.8145306310185
"19077",11.9587866844334
"19078",9.18024188625569
"19079",12.3266738091541
"19080",8.9123379661975
"19081",13.9335891711741
"19082",17.4837061625631
"19083",11.1522473563701
"19084",10.6213726981136
"19085",13.8996546391574
"19086",2.68448932638906
"19087",5.11746844130036
"19088",19.3675361483393
"19089",10.4486283540366
"19090",29.639484641367
"19091",13.1211108212617
"19092",9.4861849124023
"19093",13.1513730775275
"19094",14.3552684743311
"19095",13.4031462244952
"19096",4.75630214059537
"19097",8.71783303945764
"19098",7.28198411924022
"19099",16.6470892423615
"19100",9.7710903959004
"19101",12.8029432649108
"19102",12.9892977475364
"19103",16.5690651014777
"19104",12.0880827165558
"19105",16.9730421587951
"19106",10.1507791888596
"19107",9.40451318010204
"19108",36.8839027060252
"19109",4.32151180123645
"19110",6.55760928499633
"19111",14.09649078807
"19112",9.07062962260348
"19113",6.94372205088587
"19114",13.4384276014542
"19115",12.2173731909457
"19116",9.25607761517203
"19117",9.21508624434792
"19118",8.92195634440844
"19119",8.19389443208315
"19120",6.01707517443421
"19121",12.0224369018619
"19122",17.2191120642435
"19123",17.6742349989266
"19124",3.16136350350163
"19125",23.4225965917415
"19126",12.4425263298011
"19127",19.1751480373188
"19128",13.7668019086071
"19129",10.5531528545121
"19130",18.5781365791816
"19131",13.3617319295648
"19132",30.4569543207852
"19133",17.413432448219
"19134",15.3214395872074
"19135",8.83661306558214
"19136",7.67670984002648
"19137",8.17945432148667
"19138",9.57779488202293
"19139",12.5670650946323
"19140",7.77102317220298
"19141",17.4040937444486
"19142",6.05690118481333
"19143",12.552306097539
"19144",16.7013370310035
"19145",12.0332049880511
"19146",10.3839984341881
"19147",15.4563276594236
"19148",6.25581145348774
"19149",17.1724218197065
"19150",11.1495187909187
"19151",29.1689792127449
"19152",9.8184563060541
"19153",6.14315246669385
"19154",8.17273155132116
"19155",8.7853126778444
"19156",6.74288820025068
"19157",4.754985034356
"19158",11.1496751540951
"19159",7.60647904044225
"19160",18.5940155013151
"19161",6.7809369951799
"19162",11.4846171217368
"19163",16.2592574282567
"19164",12.7315543747038
"19165",24.1241921215262
"19166",12.9964649536621
"19167",7.07618900297684
"19168",21.379196065287
"19169",8.92037997481789
"19170",9.16715910171972
"19171",4.13712949716709
"19172",4.73732680172167
"19173",8.04439368228312
"19174",2.68343610258805
"19175",17.0441324521618
"19176",18.3418320113316
"19177",16.4806722628588
"19178",13.7556637068321
"19179",15.6753797876705
"19180",7.75989413109644
"19181",4.17131236572676
"19182",12.6084835791282
"19183",8.47017494734405
"19184",7.21233439600721
"19185",10.0935201859687
"19186",13.0433355974875
"19187",8.84781835337955
"19188",3.65780755727293
"19189",22.4543590152877
"19190",12.8422479207126
"19191",11.7297549696928
"19192",9.02725127354859
"19193",3.15389672339064
"19194",3.5132083144608
"19195",2.28277117702922
"19196",6.49242015615406
"19197",11.0949826003966
"19198",10.1590147793252
"19199",4.78298880242398
"19200",15.8534441319532
"19201",7.85000290912215
"19202",6.42337186180156
"19203",14.5695459013044
"19204",13.5654350878892
"19205",5.57730737791825
"19206",10.4870649654863
"19207",4.02532080522488
"19208",10.8675020007445
"19209",11.6941333245423
"19210",14.2001413524285
"19211",12.3317239557035
"19212",10.1091109232637
"19213",9.0675654102576
"19214",2.51792946239292
"19215",13.257798289505
"19216",18.1292677664161
"19217",14.4438785416841
"19218",29.7620011586824
"19219",10.6278056578878
"19220",3.69288548660392
"19221",9.51510072242806
"19222",16.3865396875048
"19223",20.3539772061378
"19224",13.5313204942353
"19225",3.73182787476959
"19226",6.3008100457603
"19227",4.22645100325415
"19228",10.1551229699474
"19229",8.867367702146
"19230",7.2931486084799
"19231",8.8033871980383
"19232",23.7575328760351
"19233",12.7671152376922
"19234",5.60784533311546
"19235",11.6096755186173
"19236",18.9949364573402
"19237",7.66723996695235
"19238",13.1364906119907
"19239",20.4066164726842
"19240",26.8713456933022
"19241",8.34899250101936
"19242",12.3192658893658
"19243",14.6060481807083
"19244",11.2081465159415
"19245",2.36901470828119
"19246",5.68140515050284
"19247",12.800960938686
"19248",6.30862139308283
"19249",13.0486763967071
"19250",7.42174498731293
"19251",14.0342265343729
"19252",6.21798532475464
"19253",10.3418843412621
"19254",21.2291997775346
"19255",7.59673138228575
"19256",8.02338608027008
"19257",12.4098416154872
"19258",12.0028230759891
"19259",12.5668146862614
"19260",3.05371830291153
"19261",8.20478147611362
"19262",17.3161427182145
"19263",9.16754221867435
"19264",12.7529526684904
"19265",10.8373126131784
"19266",11.8938584115212
"19267",12.2376171171018
"19268",10.1169870317646
"19269",13.3987120212106
"19270",12.4211531220991
"19271",16.9684022202236
"19272",12.5677199358691
"19273",19.9671987648873
"19274",18.9633185719548
"19275",9.30757598164103
"19276",7.63582398215057
"19277",8.38598677724985
"19278",7.29359428327162
"19279",10.2316121187275
"19280",9.00831060949128
"19281",14.8911652735796
"19282",14.7680616984561
"19283",5.82428266766991
"19284",19.3895445718486
"19285",15.6115326304708
"19286",5.54542471409204
"19287",8.50022117717801
"19288",6.8928524377682
"19289",13.3953676671442
"19290",4.22631369796021
"19291",13.4034185337548
"19292",20.113854646637
"19293",1.39114834728183
"19294",13.0716962618632
"19295",11.540318418431
"19296",21.9279516522881
"19297",11.7723154340938
"19298",21.6263862138244
"19299",4.8805511625917
"19300",5.25986195375548
"19301",3.52201878322188
"19302",8.68532011262407
"19303",9.95848302567585
"19304",5.94026352625013
"19305",16.8516085839657
"19306",4.7476746311233
"19307",6.80186486749686
"19308",6.04475018999108
"19309",8.455735221613
"19310",8.55646723016937
"19311",13.5393581133039
"19312",11.4772908526972
"19313",14.6389450402205
"19314",11.8089396033931
"19315",4.6037879940228
"19316",13.7728095004862
"19317",8.29373202697294
"19318",9.15290476223755
"19319",4.00451765632027
"19320",9.22005941225612
"19321",8.08770315275417
"19322",13.4629623658743
"19323",27.2448736827737
"19324",6.8713256758146
"19325",8.89666185011323
"19326",2.34096866147527
"19327",6.71500579048334
"19328",3.70816503639192
"19329",8.20593431597617
"19330",9.00538319650269
"19331",5.76504992624001
"19332",13.811472436223
"19333",13.4047541015152
"19334",19.4624213858688
"19335",10.5686843561604
"19336",7.71044276145942
"19337",13.6206078661917
"19338",7.55473338684544
"19339",10.9101801618103
"19340",6.55440506213386
"19341",8.48029209484108
"19342",7.8791273184713
"19343",15.7815765395931
"19344",12.8202269648873
"19345",11.0435232207652
"19346",15.4547473070288
"19347",16.2744405216119
"19348",12.5817355046534
"19349",7.61652853630761
"19350",5.56594866696242
"19351",1.38691034599908
"19352",11.0958300343743
"19353",5.50467821733252
"19354",17.4156903399885
"19355",18.0069780869879
"19356",28.8825297186683
"19357",7.57506827897182
"19358",8.3310301746869
"19359",25.025271474068
"19360",11.3468460440505
"19361",9.14652058829792
"19362",15.4563276594236
"19363",9.14029071713948
"19364",21.3120261792707
"19365",6.40934594530813
"19366",7.58168912417208
"19367",19.0930671863523
"19368",8.57861899477135
"19369",9.14249761159771
"19370",16.9684022202236
"19371",16.9797437116882
"19372",8.16718608084263
"19373",4.74188869045216
"19374",6.00632526723049
"19375",12.789930034203
"19376",6.36020544846302
"19377",18.1406590802742
"19378",10.8438677547764
"19379",11.5302335441705
"19380",5.62594889069213
"19381",13.0222216643221
"19382",7.23931430700013
"19383",12.0014839658726
"19384",9.01493667963388
"19385",9.56552568841237
"19386",8.83504224375557
"19387",6.11674032614981
"19388",14.0397905780108
"19389",9.1115853126397
"19390",7.23122842016733
"19391",6.69848378454156
"19392",9.70848430448231
"19393",4.17131994536045
"19394",11.6610197720707
"19395",4.36182486307081
"19396",9.2741630625484
"19397",4.75781404415012
"19398",4.55419270744562
"19399",19.1691003357936
"19400",19.5738909226552
"19401",6.61112504001606
"19402",2.86548650982407
"19403",10.8323540635138
"19404",11.622100409338
"19405",17.5607209607582
"19406",13.0648976355455
"19407",6.40221592681459
"19408",9.94971602756533
"19409",11.6155953565122
"19410",17.1585935386527
"19411",14.0227821296717
"19412",4.45475263330742
"19413",21.607739765188
"19414",6.44507334778571
"19415",16.03585138044
"19416",20.0498419314542
"19417",3.32874188656146
"19418",5.33290550462628
"19419",12.1879229145886
"19420",10.3863627740667
"19421",9.46066327068326
"19422",14.7330716836445
"19423",16.8096056884049
"19424",4.72213746287115
"19425",6.6089305147139
"19426",18.3636108003722
"19427",9.85917084501354
"19428",15.7680779062026
"19429",13.3430724364456
"19430",4.33641314819396
"19431",5.81220495389767
"19432",11.6622562834242
"19433",15.7684870773615
"19434",10.1270677493598
"19435",3.16959482171206
"19436",15.7037772181486
"19437",6.75487095161427
"19438",6.26928814478519
"19439",23.372963244529
"19440",12.1178182732841
"19441",11.0056451748909
"19442",6.2464660753189
"19443",6.66157010118653
"19444",17.0934051334284
"19445",7.16920439795802
"19446",13.6602340018796
"19447",8.40981762097721
"19448",16.24946970142
"19449",12.9964649536621
"19450",9.39985408229916
"19451",7.80810365311309
"19452",19.972096575458
"19453",1.39385633887346
"19454",15.1481366834611
"19455",13.08743207474
"19456",9.70157971969373
"19457",9.93463737233238
"19458",11.1150783809916
"19459",10.659459196963
"19460",12.6964625166885
"19461",12.5329571587152
"19462",8.14813180271484
"19463",6.34267850608899
"19464",8.09593858992902
"19465",9.65594154697018
"19466",7.45547309476649
"19467",10.669846747394
"19468",34.1440370338597
"19469",8.32850801228962
"19470",5.77985169811368
"19471",9.82404095073116
"19472",17.8574724450197
"19473",17.6069519593485
"19474",10.2002385495253
"19475",13.306135003616
"19476",9.18652156283322
"19477",7.49849578929653
"19478",8.65450624774107
"19479",3.44650114093225
"19480",6.28833997102729
"19481",9.82451337642119
"19482",4.89653666744178
"19483",9.87348590230333
"19484",8.81955747118445
"19485",4.1168140063676
"19486",6.72136425540432
"19487",7.65541702760176
"19488",16.4696738211649
"19489",17.014633745071
"19490",6.69396197233052
"19491",6.12242500196659
"19492",6.74587682551305
"19493",9.72520433250853
"19494",11.0498317348667
"19495",8.47639784457208
"19496",27.0629734404931
"19497",10.7129572984929
"19498",13.8186144390229
"19499",14.2800930708512
"19500",13.1571649903433
"19501",5.96390864885343
"19502",13.9811284698068
"19503",14.7134485044654
"19504",7.76193116039047
"19505",19.9193654455078
"19506",9.43055480546143
"19507",9.58555702602077
"19508",9.78086394630358
"19509",9.40926294696654
"19510",9.55597711022391
"19511",13.3505286501571
"19512",10.8542463681036
"19513",16.4582633200096
"19514",21.5236636102561
"19515",5.03921464826394
"19516",18.1255276535734
"19517",8.51106455807388
"19518",18.6243210218461
"19519",7.01539389223932
"19520",10.8583215267708
"19521",15.7409360390601
"19522",13.0698539565269
"19523",21.6418397075907
"19524",5.37797646554073
"19525",4.74279526533142
"19526",7.43009611061134
"19527",9.71797146038656
"19528",4.14507882560066
"19529",16.4528659527094
"19530",5.61784108256076
"19531",9.36546774918995
"19532",23.9468822242025
"19533",13.3345460174921
"19534",15.12062141124
"19535",11.7063439907685
"19536",9.04396811044661
"19537",13.5118599409124
"19538",7.4356534864792
"19539",15.3312726488695
"19540",29.7558017604202
"19541",2.68658608239537
"19542",9.9700094116135
"19543",18.613033557344
"19544",6.27829837439425
"19545",9.95938677651544
"19546",9.85073288555908
"19547",11.0758603377895
"19548",6.0718060277642
"19549",11.9631660324844
"19550",12.2953784209143
"19551",7.17224952586599
"19552",15.8407096982174
"19553",9.57708972463432
"19554",9.58797143104312
"19555",3.15811178472314
"19556",19.9037029521742
"19557",8.60519369839776
"19558",11.5034847195792
"19559",27.9876298043397
"19560",6.58587982424109
"19561",9.57354731793242
"19562",8.46981019823664
"19563",9.75778028206138
"19564",12.9811260886531
"19565",9.70532995610472
"19566",9.391483252854
"19567",3.88857600841359
"19568",15.7400124400851
"19569",19.3124909560529
"19570",7.11503462636746
"19571",7.83035489740737
"19572",10.7109189985471
"19573",6.2286951150578
"19574",13.5651641654378
"19575",15.6739558154259
"19576",9.91676186145329
"19577",11.0468486053944
"19578",5.37499867452171
"19579",9.13606844880643
"19580",4.51198928867895
"19581",6.04402816676441
"19582",10.4313802573809
"19583",7.75627903557636
"19584",6.9405991943214
"19585",9.97367876889537
"19586",17.4612330016642
"19587",13.0543257894981
"19588",11.9025322762959
"19589",7.95743945966164
"19590",15.6582435616
"19591",4.35033692463318
"19592",9.01655434901644
"19593",12.7982743451414
"19594",5.25092459119994
"19595",5.28336234525572
"19596",9.02101294552113
"19597",10.2556581539173
"19598",9.58223493206335
"19599",11.2290220793714
"19600",20.2624223218825
"19601",14.9121202204153
"19602",27.9056822730077
"19603",2.52716569631089
"19604",15.1897151965786
"19605",6.88738364532092
"19606",5.9611576393676
"19607",11.3809379132249
"19608",11.894724853498
"19609",5.34919883898286
"19610",9.5771449279319
"19611",14.5105237387318
"19612",13.8324782397024
"19613",10.8668237786139
"19614",17.418668755774
"19615",8.82101106682258
"19616",18.4191097643365
"19617",13.8179421204802
"19618",12.3422465571646
"19619",8.54071193531924
"19620",13.8263071317309
"19621",0.643428169864862
"19622",13.3491250740028
"19623",8.5932182591508
"19624",11.0412049163803
"19625",9.97205396655917
"19626",9.86193294892318
"19627",11.8711028104676
"19628",6.02531814577476
"19629",10.60390715366
"19630",6.53174538156497
"19631",6.47252761388545
"19632",23.4115645218132
"19633",13.4849682098148
"19634",7.4210661842907
"19635",7.72406503214224
"19636",6.593195306338
"19637",7.96297288539495
"19638",11.3062906752057
"19639",10.4944996282097
"19640",7.77218327925127
"19641",11.5070508810885
"19642",13.3837733119118
"19643",6.62271040513933
"19644",7.79501352887371
"19645",14.5711250683167
"19646",10.4867616252221
"19647",9.92014957370816
"19648",4.74332886343331
"19649",6.30862139308283
"19650",12.1491469647977
"19651",10.9376931297134
"19652",27.27189049251
"19653",15.0827483164518
"19654",2.03431276030986
"19655",9.79839512558162
"19656",16.3517057110708
"19657",13.5389561290096
"19658",21.017977413651
"19659",14.216181161085
"19660",8.40551527076408
"19661",6.31083369742856
"19662",10.4505974500432
"19663",14.2075686681103
"19664",8.77762456618542
"19665",12.3352226840347
"19666",5.85374845122487
"19667",12.8925854336177
"19668",6.30606770027408
"19669",10.0670411859667
"19670",11.541818343653
"19671",8.80036269231989
"19672",13.0554565113197
"19673",15.8436737180508
"19674",10.8917901090067
"19675",11.5100735479502
"19676",7.59882146912798
"19677",3.29010145465384
"19678",10.5290696818389
"19679",6.54110225550986
"19680",21.6359075867313
"19681",7.80358589539559
"19682",15.7766590985824
"19683",13.1042086764607
"19684",13.5291361716485
"19685",6.70279766294047
"19686",7.11384294650859
"19687",3.09264624833818
"19688",6.64657300860025
"19689",8.52032576063691
"19690",8.86570968656567
"19691",12.4167849911793
"19692",24.2166443585109
"19693",17.115363435406
"19694",16.514626060393
"19695",10.5505802152549
"19696",8.91303919602539
"19697",6.4216093740786
"19698",16.4881233498724
"19699",2.97488061808983
"19700",11.3136984951611
"19701",9.16986914054775
"19702",12.1645679431857
"19703",16.240519224016
"19704",5.63140174430347
"19705",10.949601175537
"19706",11.5118551831014
"19707",6.70165739883181
"19708",6.86903363784177
"19709",16.3738579728808
"19710",12.8254907013221
"19711",9.98778039506796
"19712",9.63978968953551
"19713",9.83770606621264
"19714",9.15150362897816
"19715",8.93436536509416
"19716",15.7253117260186
"19717",6.36551757147946
"19718",17.0494729766493
"19719",16.2423368687553
"19720",9.18652156283322
"19721",8.89821917652678
"19722",11.6518727971732
"19723",6.23424522235982
"19724",9.69173382264093
"19725",10.2073457256938
"19726",16.2424189789932
"19727",8.57591120539143
"19728",8.87173767579924
"19729",9.76074264447378
"19730",13.9932083610568
"19731",6.59249068822913
"19732",14.0982020942045
"19733",13.4517607710478
"19734",7.11391390827384
"19735",8.19389443208315
"19736",20.8917371454666
"19737",11.7063439907685
"19738",26.9195307558409
"19739",6.8366924160774
"19740",5.55082618136855
"19741",7.2474477490119
"19742",6.55061758140828
"19743",15.2786802352804
"19744",20.2477219427318
"19745",11.2868100546267
"19746",15.7014459918715
"19747",17.6476076267479
"19748",3.18324995796691
"19749",10.6588365208703
"19750",13.7809360879965
"19751",17.0318962481423
"19752",10.0454796622594
"19753",17.2801507351709
"19754",11.9598840432867
"19755",10.8015957760487
"19756",7.69526156473532
"19757",5.6075756799883
"19758",12.053464212006
"19759",14.4512545938739
"19760",15.6851697764475
"19761",2.35103233872393
"19762",9.99987472457262
"19763",13.3613685372593
"19764",7.30812020912777
"19765",8.83491632030899
"19766",6.75524456003636
"19767",6.60131126231829
"19768",6.58217809046088
"19769",13.1862525482649
"19770",12.7794717172865
"19771",15.0577175231917
"19772",8.1665115971303
"19773",2.34916063114043
"19774",5.59627606625177
"19775",39.149228620569
"19776",7.21233439600721
"19777",35.8242355575583
"19778",24.7691726299596
"19779",18.5798904687976
"19780",3.1818073291475
"19781",4.16369842150569
"19782",12.2155337520911
"19783",13.5568156982779
"19784",14.5559256894821
"19785",8.49369984807769
"19786",11.3483402096026
"19787",8.72560359730066
"19788",14.7822559016231
"19789",10.3415423656854
"19790",8.08803264979234
"19791",11.1720310755232
"19792",11.5261651306359
"19793",5.56206934437175
"19794",11.4108935174529
"19795",15.0581666785918
"19796",9.56423705301447
"19797",24.327527546667
"19798",30.4083080305505
"19799",17.115363435406
"19800",7.09651788837562
"19801",9.90155093401441
"19802",11.218562926563
"19803",5.79034971746979
"19804",14.4427022792836
"19805",9.03060105052751
"19806",15.703798672027
"19807",7.54002526261286
"19808",10.2124906500171
"19809",9.65492469316951
"19810",13.0157799302271
"19811",10.308073031796
"19812",11.9764446199121
"19813",15.2049319222745
"19814",6.00797894951845
"19815",7.12253913319277
"19816",7.17356434843825
"19817",7.27727989808005
"19818",11.3473613051463
"19819",7.12786590634951
"19820",9.4356665833457
"19821",3.44740939680278
"19822",6.08436079127342
"19823",8.14049715685141
"19824",16.3053787064813
"19825",13.9700762086716
"19826",12.1314009766147
"19827",12.8571924098222
"19828",35.827163908833
"19829",7.49278761102348
"19830",6.8323950089948
"19831",10.2120547301387
"19832",11.7734601936896
"19833",5.09011530723009
"19834",9.4429282272927
"19835",4.60865854971297
"19836",10.3725385464171
"19837",15.7538955431997
"19838",17.1261771004254
"19839",11.0379821225085
"19840",16.5953818729167
"19841",9.97689536724651
"19842",13.258555943919
"19843",9.06597681620275
"19844",9.02627660333611
"19845",4.7958448539496
"19846",7.59310190981583
"19847",2.8422171359572
"19848",8.1239137074665
"19849",3.69475154161815
"19850",2.36022860741753
"19851",7.28259323319131
"19852",10.0119956716796
"19853",8.85031711969029
"19854",9.1324334549362
"19855",16.8521265093295
"19856",15.7253622534714
"19857",12.0664755673405
"19858",7.5355099544558
"19859",6.19217445573974
"19860",11.5739264090324
"19861",29.6990741605344
"19862",8.31101078957803
"19863",13.7376766310472
"19864",8.7646930388412
"19865",10.0817204108969
"19866",13.2360408282225
"19867",9.62131135552289
"19868",19.7390658659032
"19869",4.9404912734291
"19870",5.73091551255251
"19871",7.00797211538659
"19872",17.4368813893887
"19873",13.5085452242286
"19874",10.109270173903
"19875",6.51473823168908
"19876",8.38172045146442
"19877",10.3518081310656
"19878",12.0687746258802
"19879",7.36616864744393
"19880",15.9820856743136
"19881",10.0304176150895
"19882",12.5737773096418
"19883",9.28335088612872
"19884",30.3695637424471
"19885",7.74810109346542
"19886",13.2285004955497
"19887",6.80314824906068
"19888",13.3088017200011
"19889",16.4889484063517
"19890",13.0375587072851
"19891",4.13735465909898
"19892",20.7147995231318
"19893",4.02581728294258
"19894",6.88738364532092
"19895",11.5368415351224
"19896",10.2848399711261
"19897",10.9260572123625
"19898",15.880718575559
"19899",15.977821794843
"19900",26.8718182774081
"19901",13.6153897303718
"19902",10.6278056578878
"19903",21.8442540966573
"19904",19.0667177718416
"19905",9.49181821092018
"19906",9.51763997672104
"19907",16.2979319984632
"19908",10.5350017640304
"19909",13.1663529467868
"19910",6.88503875153003
"19911",13.7692455162862
"19912",8.46168906621087
"19913",22.4114986807813
"19914",9.84909631862491
"19915",10.7815141084035
"19916",12.8114367009517
"19917",12.3692209968107
"19918",20.0969482088732
"19919",6.75288956674397
"19920",7.29418165575464
"19921",6.38592798466713
"19922",12.4439280156945
"19923",9.29568053329145
"19924",4.42351393707634
"19925",11.4429100192818
"19926",13.5937734524945
"19927",13.4998043463882
"19928",4.14881057929209
"19929",9.37955435211624
"19930",9.23831054379978
"19931",10.0802428208022
"19932",8.08700300687055
"19933",10.7590297721485
"19934",15.4563276594236
"19935",10.0309457743301
"19936",13.3830888343174
"19937",18.1426262364666
"19938",9.56877579505821
"19939",5.58527805965336
"19940",13.4265682870484
"19941",2.34201636911869
"19942",11.2081465159415
"19943",12.983896353421
"19944",15.1465698249165
"19945",8.90291019641548
"19946",11.4074352618106
"19947",4.16467597726855
"19948",7.84874749778537
"19949",19.0855452335811
"19950",4.19888511200371
"19951",15.0298101559928
"19952",12.9901031008653
"19953",9.43582458836332
"19954",5.67421337786088
"19955",13.3342407090139
"19956",13.3092029248909
"19957",9.94381830662109
"19958",8.69952541939763
"19959",16.9232849255432
"19960",11.4604766155639
"19961",7.64778678991163
"19962",8.82968402972422
"19963",6.23831875146957
"19964",11.6242825818329
"19965",5.36778293527585
"19966",9.28207293878349
"19967",10.982702910855
"19968",8.06378453425507
"19969",5.0136460161056
"19970",8.21738806290194
"19971",3.80671455683267
"19972",10.58035185131
"19973",12.4273549362374
"19974",6.7062960678256
"19975",13.9046805930829
"19976",9.68548742104909
"19977",21.7928976866947
"19978",6.23240248561883
"19979",2.68566055191282
"19980",18.9682477613892
"19981",7.17630163397543
"19982",14.0617610266093
"19983",11.4927242362786
"19984",6.73400010979815
"19985",13.0728865643885
"19986",6.54145785036598
"19987",15.2542292980945
"19988",11.8210965152657
"19989",10.8227951265161
"19990",15.6052028559503
"19991",8.46699818070529
"19992",6.70768837954915
"19993",4.21685375241653
"19994",9.756281798727
"19995",8.36250416142183
"19996",11.4826809476298
"19997",11.412277403375
"19998",9.83350942616708
"19999",3.1812792987862
"20000",6.99015334317941

